End-to-end Learning for OFDM: From Neural Receivers to Pilotless Communication

Previous studies have demonstrated that end-to-end learning enables significant shaping gains over additive white Gaussian noise (AWGN) channels. However, its benefits have not yet been quantified over realistic wireless channel models. This work aims to fill this gap by exploring the gains of end-to-end learning over a frequency- and time-selective fading channel using orthogonal frequency division multiplexing (OFDM). With imperfect channel knowledge at the receiver, the shaping gains observed on AWGN channels vanish. Nonetheless, we identify two other sources of performance improvements. The first comes from a neural network (NN)-based receiver operating over a large number of subcarriers and OFDM symbols which allows to significantly reduce the number of orthogonal pilots without loss of bit error rate (BER). The second comes from entirely eliminating orthognal pilots by jointly learning a neural receiver together with either superimposed pilots (SIPs), linearly combined with conventional quadrature amplitude modulation (QAM), or an optimized constellation geometry. The learned geometry works for a wide range of signal-to-noise ratios (SNRs), Doppler and delay spreads, has zero mean and does hence not contain any form of superimposed pilots. Both schemes achieve the same BER as the pilot-based baseline with around 7% higher throughput. Thus, we believe that a jointly learned transmitter and receiver are a very interesting component for beyond-5G communication systems which could remove the need and associated control overhead for demodulation reference signals (DMRSs).

==> figs/gs_nnrx__ber_snr__ds_high.csv <==
snr,ber
-1.293285,0.34366426
0.03924179,0.31567216
0.71961904,0.31343234
1.494551,0.27753344
2.3212206,0.26418117
3.1687875,0.2424934
4.0354733,0.22854568
4.8594933,0.2104887
5.709655,0.19031821
6.524874,0.17131636
7.38278,0.15389958
8.206377,0.13287532
9.057121,0.1078125
9.889323,0.07529311
10.727076,0.04056054
11.568805,0.01757421
12.408278,0.00630797
13.252309,0.0018183654
14.093806,0.00031642432
14.933301,0.00013550173
15.761897,0.0
16.603039,0.0
17.441568,3.0527935e-05
18.286148,0.0
19.113256,0.0
19.925016,0.0
20.743574,0.0
21.610945,0.0
22.478146,0.0


==> figs/gs_nnrx__ber_snr__ds_low.csv <==
snr,ber
-16.898933,0.501929
-15.315926,0.48546812
-14.141176,0.48630401
-12.393036,0.47405478
-11.32588,0.4770885
-9.853459,0.46788114
-8.486169,0.44680783
-7.0510535,0.42205757
-5.6335917,0.39307907
-4.1608,0.35902172
-2.7731616,0.32025334
-1.3544797,0.29021925
0.13143824,0.25494435
1.5305736,0.2238531
2.934185,0.19098307
4.3648243,0.15843926
5.807,0.12431458
7.237765,0.08105127
8.642139,0.010442805
10.075832,0.0
11.494722,0.0
12.917191,0.0
14.330444,0.0
15.737873,0.0
17.148777,0.0
18.540552,0.0
19.933146,0.0
21.288363,0.0
22.700228,0.0
24.170113,0.0


==> figs/gs_nnrx__ber_snr__ds_med.csv <==
snr,ber
-12.174316,0.51903296
-10.259374,0.4736797
-8.984645,0.46656376
-7.698934,0.4397046
-6.663848,0.40879625
-5.3952765,0.3984482
-4.345738,0.38059106
-3.0996108,0.3516261
-1.979405,0.33065924
-0.7776392,0.3030842
0.4120118,0.27535743
1.6123186,0.24718095
2.8280375,0.2202954
4.0166984,0.1911227
5.1916504,0.16339621
6.389253,0.13238616
7.593617,0.09383146
8.778336,0.034464624
9.971209,0.0067660403
11.167361,0.0015767547
12.364816,0.00010404173
13.542381,2.1544114e-05
14.732159,0.0
15.914772,0.0
17.088942,0.0
18.279467,0.0
19.420588,0.0
20.62455,0.0
21.797026,0.0


==> figs/gs_nnrx__ber_snr__speed_high.csv <==
snr,ber
-5.421949863433838,0.4543038308620453
nan,nan
-3.3363404273986816,0.3611111044883728
-2.4310009479522705,0.34341564774513245
-1.331017017364502,0.32802966237068176
-0.41084420680999756,0.30995306372642517
0.5895653963088989,0.28839072585105896
1.5486987829208374,0.2644966244697571
2.543391466140747,0.24078048765659332
3.526207447052002,0.22040124237537384
4.471261024475098,0.2014763057231903
5.442808151245117,0.17800210416316986
6.437720775604248,0.1544462889432907
7.382024765014648,0.13125891983509064
8.359477043151855,0.10085391253232956
9.324758529663086,0.059915732592344284
10.308448791503906,0.027751324698328972
11.282339096069336,0.010075362399220467
12.249629020690918,0.003474009223282337
13.22518253326416,0.0007578550721518695
14.195425987243652,0.00014322840434033424
15.164640426635742,1.8299493603990413e-05
16.141618728637695,0.0
17.094749450683594,0.0
18.075681686401367,0.0
19.04835319519043,0.0
20.00202178955078,0.0
20.94436264038086,0.0
21.894947052001953,0.0


==> figs/gs_nnrx__ber_snr__speed_low.csv <==
snr,ber
-12.174316,0.51903296
-10.259374,0.4736797
-8.984645,0.46656376
-7.698934,0.4397046
-6.663848,0.40879625
-5.3952765,0.3984482
-4.345738,0.38059106
-3.0996108,0.3516261
-1.979405,0.33065924
-0.7776392,0.3030842
0.4120118,0.27535743
1.6123186,0.24718095
2.8280375,0.2202954
4.0166984,0.1911227
5.1916504,0.16339621
6.389253,0.13238616
7.593617,0.09383146
8.778336,0.034464624
9.971209,0.0067660403
11.167361,0.0015767547
12.364816,0.00010404173
13.542381,2.1544114e-05
14.732159,0.0
15.914772,0.0
17.088942,0.0
18.279467,0.0
19.420588,0.0
20.62455,0.0
21.797026,0.0


==> figs/gs_nnrx__ber_snr__speed_med.csv <==
snr,ber
-9.620624542236328,0.4758230447769165
nan,nan
nan,nan
-5.694120407104492,0.40817898511886597
-4.55158805847168,0.39493313431739807
-3.3256776332855225,0.37280622124671936
-2.202122926712036,0.33588194847106934
-1.168054223060608,0.31698155403137207
-0.09965317696332932,0.29670780897140503
0.9877946972846985,0.27192673087120056
2.1177971363067627,0.246523916721344
3.246299982070923,0.22164466977119446
4.340722560882568,0.1963183730840683
5.472358226776123,0.1693117618560791
6.582766532897949,0.14158880710601807
7.694854259490967,0.10896996408700943
8.80127239227295,0.058282796293497086
9.920024871826172,0.016975732520222664
11.03390121459961,0.003465945366770029
12.138336181640625,0.00038248999044299126
13.252406120300293,5.688903547707014e-05
14.35794734954834,0.0
15.473077774047852,0.0
16.57139778137207,0.0
17.67889404296875,0.0
18.789295196533203,0.0
19.876171112060547,0.0
20.916284561157227,0.0
22.040557861328125,0.0


==> figs/gs_nnrx__goodput_snr__ds_high.csv <==
snr,goodput
4.683667,2646.3457
6.016194,2759.21
6.6965714,2768.2407
7.4715033,2912.9854
8.298173,2966.8218
9.14574,3054.2666
10.012425,3110.504
10.836445,3183.3096
11.686607,3264.637
12.501826,3341.2524
13.359732,3411.477
14.183329,3496.2466
15.034073,3597.2998
15.866276,3728.4182
16.704027,3868.46
17.545757,3961.1409
18.385231,4006.5664
19.229261,4024.6685
20.070759,4030.724
20.910254,4031.4539
21.73885,4032.0
22.57999,4032.0
23.41852,4031.877
24.2631,4032.0
25.090208,4032.0
25.901968,4032.0
26.720526,4032.0
27.587896,4032.0
28.455097,4032.0


==> figs/gs_nnrx__goodput_snr__ds_low.csv <==
snr,goodput
-10.921982,2008.2223
-9.338974,2074.5925
-8.164225,2071.2222
-6.416084,2120.611
-5.348928,2108.3792
-3.8765073,2145.5032
-2.5092168,2230.4707
-1.0741014,2330.264
0.34336042,2447.1052
1.8161521,2584.4243
3.2037904,2740.7383
4.6224723,2861.836
6.1083903,3004.0645
7.5075254,3129.4243
8.911137,3261.9563
10.341776,3393.1729
11.783953,3530.7637
13.214717,3705.2012
14.619091,3989.8948
16.052784,4032.0
17.471674,4032.0
18.894142,4032.0
20.307396,4032.0
21.714825,4032.0
23.125729,4032.0
24.517504,4032.0
25.910097,4032.0
27.265314,4032.0
28.67718,4032.0
30.147064,4032.0


==> figs/gs_nnrx__goodput_snr__ds_med.csv <==
snr,goodput
-6.1973643,1939.2592
-4.2824216,2122.1235
-3.0076928,2150.815
-1.721982,2259.111
-0.68689585,2383.7334
0.5816755,2425.4568
1.6312141,2497.457
2.8773413,2614.2437
3.9975471,2698.7817
5.1993127,2809.9646
6.3889637,2921.7588
7.5892706,3035.3665
8.80499,3143.7688
9.99365,3261.3933
11.168602,3373.1863
12.366205,3498.219
13.570569,3653.6714
14.755287,3893.0388
15.94816,4004.7195
17.144314,4025.6423
18.341768,4031.5803
19.519333,4031.9133
20.70911,4032.0
21.891724,4032.0
23.065893,4032.0
24.256418,4032.0
25.39754,4032.0
26.601501,4032.0
27.773977,4032.0


==> figs/gs_nnrx__goodput_snr__speed_high.csv <==
snr,goodput
0.5550019958212848,2200.2469539642334
nan,nan
2.640611431856441,2576.000026702881
3.5459509113028522,2647.348108291626
4.645934841890621,2709.384401321411
5.566107652445125,2782.2692470550537
6.566517255564022,2869.2085933685303
7.52565064217596,2965.5496101379395
8.52034332539587,3061.1730737686157
9.503159306307126,3143.3421907424927
10.448212883730221,3219.6475353240967
11.41976001050024,3314.295516014099
12.414672634859372,3409.272562980652
13.358976624269772,3502.7640352249146
14.336428902406979,3625.357024669647
15.30171038891821,3790.419766187668
16.28540065075903,3920.1066588163376
17.25929095532446,3991.376138806343
18.22658087994604,4017.9927948117256
19.202134392519284,4028.9443283490837
20.172377846498776,4031.4225030736998
21.141592285890866,4031.9262164417887
22.11857058789282,4032.0
23.071701309938717,4032.0
24.05263354565649,4032.0
25.025305054445553,4032.0
25.978973648805905,4032.0
26.921314499635983,4032.0
27.871898911257077,4032.0


==> figs/gs_nnrx__goodput_snr__speed_low.csv <==
snr,goodput
-6.1973643,1939.2592
-4.2824216,2122.1235
-3.0076928,2150.815
-1.721982,2259.111
-0.68689585,2383.7334
0.5816755,2425.4568
1.6312141,2497.457
2.8773413,2614.2437
3.9975471,2698.7817
5.1993127,2809.9646
6.3889637,2921.7588
7.5892706,3035.3665
8.80499,3143.7688
9.99365,3261.3933
11.168602,3373.1863
12.366205,3498.219
13.570569,3653.6714
14.755287,3893.0388
15.94816,4004.7195
17.144314,4025.6423
18.341768,4031.5803
19.519333,4031.9133
20.70911,4032.0
21.891724,4032.0
23.065893,4032.0
24.256418,4032.0
25.39754,4032.0
26.601501,4032.0
27.773977,4032.0


==> figs/gs_nnrx__goodput_snr__speed_med.csv <==
snr,goodput
-3.6436726829812054,2113.4814834594727
nan,nan
nan,nan
0.28283145215063055,2386.2223320007324
1.425363800783443,2439.629602432251
2.6512742259696003,2528.8453159332275
3.7748289325430866,2677.7239837646484
4.808897636194515,2753.930374145508
5.877298682291793,2835.674114227295
6.964746556539821,2935.5914211273193
8.094748995561886,3038.015567779541
9.223251841326046,3138.328691482544
10.317674420137692,3240.4443197250366
11.449310086031247,3349.334976196289
12.559718392153073,3461.113929748535
13.67180611874609,3592.633104801178
14.778224251528073,3797.0037653446198
15.896976731081295,3963.553846478462
17.010853073854733,4018.0253082811832
18.11528804089575,4030.457800358534
19.229357979555417,4031.7706234089565
20.334899208803463,4032.0
21.450029633302975,4032.0
22.548349640627194,4032.0
23.655845902223874,4032.0
24.766247055788327,4032.0
25.85312297131567,4032.0
26.89323642041235,4032.0
28.01750972058325,4032.0


==> figs/gs_perfcsi__ber_snr__ds_high.csv <==
snr,ber
-3.14279842376709,0.32433128356933594
nan,nan
nan,nan
-0.17951469123363495,0.27572017908096313
0.5083678364753723,0.26230892539024353
1.3902093172073364,0.2390843629837036
2.293773651123047,0.22766543924808502
3.1655189990997314,0.20522570610046387
4.068572998046875,0.1891956776380539
4.970093727111816,0.1702452450990677
5.830674171447754,0.15106989443302155
6.718479633331299,0.13250939548015594
7.601050853729248,0.10711951553821564
8.466522216796875,0.07161736488342285
9.360696792602539,0.034973811358213425
10.238716125488281,0.011610547080636024
11.123905181884766,0.003300172509625554
12.00304126739502,0.0008179586147889495
12.884910583496094,0.00015619824989698827
13.766669273376465,4.368066947790794e-05
14.653192520141602,0.0
15.526995658874512,0.0
16.412012100219727,0.0
17.276887893676758,0.0
18.168888092041016,0.0
19.0322208404541,0.0
19.93385124206543,0.0
20.77634048461914,0.0
21.68834686279297,0.0


==> figs/gs_perfcsi__ber_snr__ds_low.csv <==
snr,ber
-21.26259994506836,0.4750514328479767
nan,nan
-16.853851318359375,0.4539608955383301
-15.602921485900879,0.46322014927864075
-14.477246284484863,0.4555898606777191
-12.902422904968262,0.44182705879211426
-11.485672950744629,0.4277380704879761
-9.926015853881836,0.41297635436058044
-8.366283416748047,0.3937300741672516
-6.943295955657959,0.3749472498893738
-5.360439777374268,0.34895074367523193
-3.902646541595459,0.32371222972869873
-2.4010794162750244,0.2944403290748596
-0.8632238507270813,0.26271528005599976
0.6580935716629028,0.22822816669940948
2.1742022037506104,0.19294677674770355
3.711869955062866,0.15707527101039886
5.2165846824646,0.12070267647504807
6.72868013381958,0.06923606991767883
8.244629859924316,0.00381033425219357
9.756935119628906,0.0
11.279241561889648,0.0
12.78055477142334,0.0
14.284865379333496,0.0
15.782144546508789,0.0
17.274871826171875,0.0
18.748489379882812,0.0
20.237548828125,0.0
21.627073287963867,0.0


==> figs/gs_perfcsi__ber_snr__ds_med.csv <==
snr,ber
-12.247412,0.44174382
-10.425653,0.41679528
-9.600238,0.40522122
-8.142422,0.40569273
-7.01482,0.3775598
-5.704234,0.36283237
-4.432602,0.3436271
-3.30645,0.3245687
-2.1002526,0.30020577
-0.87918204,0.28049764
0.29718056,0.25507587
1.522712,0.22749794
2.7433438,0.20247585
3.9519813,0.17329597
5.16515,0.14450598
6.389025,0.110194854
7.6018624,0.054864947
8.801531,0.013097003
10.00711,0.002702201
11.229906,0.0004877889
12.436282,4.2898635e-05
13.64424,0.0
14.842849,0.0
16.043522,0.0
17.25173,0.0
18.448328,0.0
19.627102,0.0
20.804464,0.0
22.021929,0.0
23.190825,0.0


==> figs/gs_perfcsi__ber_snr__speed_high.csv <==
snr,ber
-7.066850662231445,0.3928755223751068
nan,nan
-4.79466438293457,0.3497942090034485
-3.3101043701171875,0.3195730447769165
-2.5205790996551514,0.31825733184814453
-1.3321062326431274,0.29753637313842773
-0.30097222328186035,0.27827030420303345
0.7472620606422424,0.2552036643028259
1.7849202156066895,0.23371762037277222
2.8420822620391846,0.21234624087810516
3.93428635597229,0.18773289024829865
4.969119548797607,0.167297825217247
6.018850803375244,0.14248673617839813
7.061397552490234,0.11416784673929214
8.117570877075195,0.07002837210893631
9.174283981323242,0.03245154768228531
10.22852611541748,0.010889643803238869
11.284435272216797,0.0023958790116012096
12.322076797485352,0.000351936585502699
13.38084888458252,1.875300040410366e-05
14.425888061523438,0.0
15.474589347839355,0.0
16.53384780883789,0.0
17.57063102722168,0.0
18.612741470336914,0.0
19.6280460357666,0.0
20.708457946777344,0.0
21.718591690063477,0.0
22.742557525634766,0.0
nan,nan


==> figs/gs_perfcsi__ber_snr__speed_low.csv <==
snr,ber
-12.247412,0.44174382
-10.425653,0.41679528
-9.600238,0.40522122
-8.142422,0.40569273
-7.01482,0.3775598
-5.704234,0.36283237
-4.432602,0.3436271
-3.30645,0.3245687
-2.1002526,0.30020577
-0.87918204,0.28049764
0.29718056,0.25507587
1.522712,0.22749794
2.7433438,0.20247585
3.9519813,0.17329597
5.16515,0.14450598
6.389025,0.110194854
7.6018624,0.054864947
8.801531,0.013097003
10.00711,0.002702201
11.229906,0.0004877889
12.436282,4.2898635e-05
13.64424,0.0
14.842849,0.0
16.043522,0.0
17.25173,0.0
18.448328,0.0
19.627102,0.0
20.804464,0.0
22.021929,0.0
23.190825,0.0


==> figs/gs_perfcsi__ber_snr__speed_med.csv <==
snr,ber
-6.724283218383789,0.39158952236175537
nan,nan
-4.589598178863525,0.34865111112594604
-3.577641010284424,0.3341784179210663
-2.476069211959839,0.3160410225391388
-1.4887144565582275,0.2964957654476166
-0.4464832544326782,0.27724605798721313
0.6250675916671753,0.25650718808174133
1.6597673892974854,0.235531747341156
2.67836594581604,0.21359644830226898
3.7405753135681152,0.19041141867637634
4.776587963104248,0.16576345264911652
5.795147895812988,0.14186976850032806
6.844385623931885,0.11092422157526016
7.871740341186523,0.06510263681411743
8.924781799316406,0.02161213383078575
9.952259063720703,0.004832943435758352
10.998077392578125,0.0005432124598883092
12.027493476867676,0.0001350936508970335
13.071269989013672,2.630938615766354e-05
14.11223316192627,0.0
15.133934020996094,0.0
16.176517486572266,0.0
17.197364807128906,0.0
18.229490280151367,0.0
19.2462100982666,0.0
20.287269592285156,0.0
21.293153762817383,0.0
22.313148498535156,0.0
23.60419273376465,0.0


==> figs/gs_perfcsi__goodput_snr__ds_high.csv <==
snr,goodput
2.834153435488033,2724.2962646484375
nan,nan
nan,nan
5.797437168021488,2920.2962379455566
6.485319695730495,2974.370412826538
7.367161176462459,3068.011848449707
8.27072551037817,3114.052948951721
9.142470858354855,3204.5299530029297
10.045524857301999,3269.1630277633667
10.94704558636694,3345.571171760559
11.807626030702878,3422.886185646057
12.695431492586422,3497.7221174240112
13.578002712984372,3600.0941133499146
14.443474076051999,3743.238784790039
15.337648651857663,3890.9855926036835
16.215667984743405,3985.1862741708755
17.10085704113989,4018.6937044411898
17.979993126650143,4028.701990865171
18.861862442751217,4031.3702086564153
19.74362113263159,4031.823879540665
20.630144379396725,4032.0
21.503947518129635,4032.0
22.38896395947485,4032.0
23.25383975293188,4032.0
24.14583995129614,4032.0
25.009172699709225,4032.0
25.910803101320553,4032.0
26.753292343874264,4032.0
27.665298722048092,4032.0


==> figs/gs_perfcsi__goodput_snr__ds_low.csv <==
snr,goodput
-15.285648085813236,2116.592622756958
nan,nan
-10.876899459104251,2201.629669189453
-9.625969626645755,2164.2963581085205
-8.50029442522974,2195.0616817474365
-6.925471045713139,2250.5532989501953
-5.508721091489506,2307.3600997924805
-3.949063994626713,2366.8793392181396
-2.389331557492924,2444.4803409576416
-0.9663440964028363,2520.212688446045
0.6165120818808552,2625.030601501465
2.0743053176596637,2726.7922897338867
3.5758724429800983,2844.816593170166
5.113728008528041,2972.731990814209
6.635045430918026,3111.784031867981
8.151154063005734,3254.0385961532593
9.68882181431799,3398.672507286072
11.193536541719723,3545.326808452606
12.705631993074704,3752.840166091919
14.22158171917944,4016.6367322951555
15.73388697888403,4032.0
17.256193421144772,4032.0
18.757506630678463,4032.0
20.26181723858862,4032.0
21.759096405763913,4032.0
23.251823685427,4032.0
24.725441239137936,4032.0
26.214500687380124,4032.0
27.60402514721899,4032.0


==> figs/gs_perfcsi__goodput_snr__ds_med.csv <==
snr,goodput
-6.2704597,2250.8887
-4.4487014,2351.4814
-3.6232858,2398.148
-2.1654696,2396.247
-1.037868,2509.679
0.27271795,2569.0598
1.5443501,2646.4956
2.6705022,2723.339
3.8766994,2821.5703
5.09777,2901.0334
6.2741327,3003.5342
7.4996643,3114.7283
8.720296,3215.6174
9.928933,3333.2705
11.142102,3449.3518
12.365977,3587.6943
13.5788145,3810.7847
14.778482,3979.1929
15.984062,4021.1047
17.206858,4030.0332
18.413235,4031.827
19.621193,4032.0
20.819801,4032.0
22.020473,4032.0
23.228682,4032.0
24.42528,4032.0
25.604053,4032.0
26.781416,4032.0
27.99888,4032.0
29.167776,4032.0


==> figs/gs_perfcsi__goodput_snr__speed_high.csv <==
snr,goodput
-1.0898988029763226,2447.9258937835693
nan,nan
1.1822874763205524,2621.6297492980957
2.6668474891379352,2743.4814834594727
3.4563727595999714,2748.7864379882812
4.644845626611995,2832.3333435058594
5.675979635973262,2910.014133453369
6.724213919897365,3003.018825531006
7.761872074861812,3089.6505546569824
8.819034121294308,3175.81995677948
9.911238215227414,3275.06098651886
10.946071408052731,3357.45516872406
11.995802662630368,3457.4934797286987
13.038349411745358,3571.675241947174
14.094522736330319,3749.645603656769
15.151235840578366,3901.1553597450256
16.205477974672604,3988.092956185341
17.26138713147192,4022.339815825224
18.299028656740475,4030.580991687253
19.357800743837643,4031.9243879023707
20.40283992077856,4032.0
21.45154120709448,4032.0
22.510799668093014,4032.0
23.547582886476803,4032.0
24.589693329592038,4032.0
25.604997895021725,4032.0
26.685409806032467,4032.0
27.6955435493186,4032.0
28.71950938488989,4032.0
nan,nan


==> figs/gs_perfcsi__goodput_snr__speed_low.csv <==
snr,goodput
-6.2704597,2250.8887
-4.4487014,2351.4814
-3.6232858,2398.148
-2.1654696,2396.247
-1.037868,2509.679
0.27271795,2569.0598
1.5443501,2646.4956
2.6705022,2723.339
3.8766994,2821.5703
5.09777,2901.0334
6.2741327,3003.5342
7.4996643,3114.7283
8.720296,3215.6174
9.928933,3333.2705
11.142102,3449.3518
12.365977,3587.6943
13.5788145,3810.7847
14.778482,3979.1929
15.984062,4021.1047
17.206858,4030.0332
18.413235,4031.827
19.621193,4032.0
20.819801,4032.0
22.020473,4032.0
23.228682,4032.0
24.42528,4032.0
25.604053,4032.0
26.781416,4032.0
27.99888,4032.0
29.167776,4032.0


==> figs/gs_perfcsi__goodput_snr__speed_med.csv <==
snr,goodput
-0.7473313591286663,2453.1110458374023
nan,nan
1.3873536803915973,2626.2387199401855
2.399310848970699,2684.5926189422607
3.500882647295284,2757.7225971221924
4.488237402696895,2836.52907371521
5.5304686048224445,2914.1438941955566
6.602019450922298,2997.763017654419
7.636719248552608,3082.335994720459
8.655317805071164,3170.7791204452515
9.717527172823239,3264.2611598968506
10.753539822359372,3363.641758918762
11.772099755068112,3459.9810934066772
12.821337483187008,3584.753538608551
13.848692200441647,3769.5061683654785
14.90173365857153,3944.859876394272
15.929210922975827,4012.5135720670223
16.97502925183325,4029.8097673617303
18.0044453361228,4031.455302399583
19.048221848268795,4031.8939205550123
20.089185021181393,4032.0
21.110885880251217,4032.0
22.15346934582739,4032.0
23.17431666638403,4032.0
24.20644213940649,4032.0
25.223161957521725,4032.0
26.26422145154028,4032.0
27.270105622072506,4032.0
28.29010035779028,4032.0
29.581144593019772,4032.0


==> figs/papr_gs.csv <==
PAR,CDF
4.2772800006042315,0.0002700650143453489
4.493215192191154,0.0008359239243616646
4.589413388696905,0.0014194764325028925
4.655240407031768,0.002013738409330811
4.706177092710296,0.0026159072424276424
4.7479202863811745,0.003224506389002556
4.784272590907097,0.0038385728206536325
4.816308179486955,0.004457475002324749
4.84485030368459,0.005080705217503226
4.870685832629172,0.005707831999726741
4.8945771375583735,0.006338560648723777
4.916284434367397,0.006972606408694182
4.936806127013132,0.0076097299962405865
4.9561675331502535,0.00824978941430025
4.974658142817708,0.008892639084286664
4.9920794075918336,0.009538156929875431
5.008564846342178,0.010186192085471845
5.024149475051869,0.010836628696129781
5.039079986303722,0.011489351145086188
5.0534073623532585,0.012144271363332786
5.067243497443489,0.012801325639456802
5.080433736281641,0.013460420090880502
5.092959269433118,0.014121472393815091
5.105282249316155,0.014784416666724542
5.117143564050955,0.01544920732644509
5.12874412450989,0.016115796468295876
5.139984752453598,0.016784139734620326
5.150962805316857,0.01745419776523183
5.161384275447093,0.018125905047977096
5.171610102365305,0.018799210682226543
5.181694952234201,0.01947409439670015
5.191579574437488,0.020150529394276993
5.201092133555349,0.02082848153672294
5.210385231136975,0.02150789507230745
5.21954334095578,0.022188758202719292
5.228414477656332,0.022871036771816258
5.2371348601843035,0.023554692994239745
5.245840765599744,0.024239725273169876
5.254286434208715,0.024926113387619145
5.262522240382426,0.025613818853486334
5.270603913432775,0.02630281770621201
5.278642484222636,0.026993095521668488
5.286407706726486,0.027684631665646168
5.294076822307248,0.02837739722241772
5.301652507297963,0.029071380634709938
5.3090308522159075,0.029766558853986873
5.316329715370348,0.03046291116792596
5.3235764746821514,0.031160433225133878
5.330744129319813,0.0318591105198925
5.337776656291273,0.032558934010805486
5.344726799162088,0.03325988250167483
5.351499181879892,0.033961942781976256
5.358217586333346,0.03466509015359541
5.364947882278261,0.03536932877533816
5.371421085367187,0.036074640151838165
5.3779063705294305,0.03678100131521975
5.3842795880714815,0.037488413208651095
5.390589196804806,0.03819685411116573
5.396781210104358,0.03890631791556653
5.4029815594488255,0.03961679457416671
5.408986530473233,0.04032827316835288
5.414969664844255,0.0410407266879908
5.4209547852805695,0.04175416889287468
5.426772513345124,0.04246857896470346
5.432524592633663,0.04318394222204399
5.438334265302824,0.0439002562716047
5.444007260826044,0.04461752091956382
5.449593846614375,0.04533571416509822
5.455096328518393,0.046054824075192805
5.460560871353648,0.04677484372532443
5.466124190747474,0.04749577723759269
5.471532126818015,0.04821762367156157
5.476869029727024,0.048940361680124264
5.482095612975277,0.04966398190602568
5.487204467211305,0.05038846137881878
5.492420005184284,0.051113799546406435
5.49766322027369,0.0518400159877405
5.502802790345308,0.05256710032196835
5.5078537628999475,0.053295035784158985
5.512918073318976,0.054023824982081456
5.517813059971555,0.05475344529789118
5.5227302690672,0.05548389136696804
5.527683015090529,0.056215167924311304
5.532543188869038,0.056947271154061466
5.537446820546116,0.05768019802501683
5.542176369458223,0.05841394030817661
5.546923284885538,0.05914847897926328
5.551631234170395,0.05988382136570228
5.556310089595815,0.060619957064802846
5.560941678914023,0.061356883446732735
5.565549434474188,0.062094592558388007
5.570063894047505,0.06283307962392476
5.574573726652822,0.06357233100469228
5.579054151769044,0.06431234959202012
5.583563123080208,0.0650531331117986
5.588020451992764,0.06579468442326028
5.592364860675764,0.06653698577716166
5.596735631252982,0.0672800304612461
5.60111822536117,0.06802382875216678
5.605400903286832,0.06876836720881065
5.6096403219073565,0.06951363406529325
5.613999237003757,0.07025964053611598
5.618335815410743,0.07100639544900252
5.622560711535848,0.07175388937777404
5.62666029605596,0.07250209533690437
5.63087173683288,0.07325101856498259
5.635042235359488,0.07400066588190081
5.639236957248575,0.07475103417563267
5.643333039813384,0.07550212069183806
5.647394181552648,0.07625391267459414
5.651495989239753,0.07700640959281897
5.655545291640041,0.0777596153296735
5.659515484197286,0.0785135166403561
5.663465057277035,0.07926810301874064
5.6674719612930895,0.08002338468710914
5.671377286753009,0.08077935183110467
5.675306872181981,0.08153600238874865
5.6791994819639635,0.0822933324066486
5.683161354186693,0.08305135003744357
5.687039902386917,0.08381005310005112
5.6908575401996275,0.08456942745034778
5.6946361386016795,0.08532946665693612
5.6984611344815495,0.08609016878708625
5.702311593085857,0.08685154603836041
5.706097546289249,0.08761359207712228
5.709818685776311,0.08837629924787023
5.713542640432816,0.08913965785029125
5.717233340359224,0.08990366939247026
5.7209094677792285,0.09066832865589669
5.724550819123224,0.0914336338624368
5.728152802536301,0.09219957474615137
5.7318481822510154,0.09296615954038934
5.735512757101722,0.09373339738710462
5.739211467843295,0.09450128269910629
5.742868981615987,0.09526982070357685
5.746416534097969,0.09603899663782545
5.749966854391187,0.09680879965703013
5.753529382794395,0.09757923417602662
5.757116079589278,0.09835030288379817
5.760676496771341,0.0991220062005054
5.7642371147835165,0.09989434325717486
5.76775310904302,0.10066731058464595
5.771197421653183,0.10144089591267086
5.774617752750743,0.10221509382835942
5.778002389977653,0.10298989729624493
5.781455185008554,0.10376531058007878
5.784901200270326,0.10454134189872721
5.788317241760524,0.10531798534107856
5.791741519666889,0.10609524040432
5.795168094966797,0.10687310888337871
5.798591500880168,0.1076515917575888
5.802019255321926,0.10843068805775467
5.805431144732209,0.10921039993036202
5.808776814983051,0.10999071852945574
5.812038241425022,0.1107716300419826
5.815281184588403,0.11155312580074098
5.81854969896341,0.11233520645631233
5.821874553741006,0.11311788242378189
5.825178770202222,0.11390115772516703
5.828411856855023,0.11468502061017342
5.831642835132153,0.11546946713390688
5.8349570795139485,0.1162545060396273
5.838192056188725,0.1170401363354798
5.8414064542071324,0.11782635034657457
5.844633876003642,0.11861314814810861
5.847861478061707,0.11940052936582073
5.851066143477398,0.12018849623363624
5.8542899906342525,0.12097704369603282
5.857479442389452,0.1217661763643694
5.860644817966581,0.1225558853648027
5.863800714397216,0.12334616851817674
5.866995763550826,0.12413703149502119
5.870136341927718,0.12492847085711381
5.873194201931159,0.12572047515235193
5.876301200667367,0.1265130405492563
5.879462703775646,0.12730617880379813
5.8825384152325295,0.12809988823617396
5.88561691308013,0.12889415793983416
5.888722571427774,0.12968899573319262
5.891786663329073,0.13048439672104473
5.894827162554207,0.13128035665236487
5.897913894701841,0.1320768796721063
5.900948521911194,0.13287396347491098
5.903989605370261,0.13367160460675825
5.907008320458096,0.13446980317900406
5.910029628516488,0.13526855628100365
5.913034276885673,0.13606786431939574
5.916011630517971,0.1368677233863853
5.919021287594578,0.13766813227115024
5.921997622598811,0.13846909578680922
5.92491537561776,0.13927060007806485
5.927947002679056,0.14007265406850458
5.930938947715744,0.14087526581567966
5.933868773013888,0.1416784257965345
5.936796298121149,0.14248212487134365
5.939745820388943,0.14328636803603767
5.94270250068937,0.1440911600430184
5.9456427038567154,0.14489649812774522
5.948558612086422,0.14570237928336807
5.951427394903032,0.14650879772275593
5.954284996140118,0.14731574780425502
5.957164982159406,0.14812322945005033
5.960060865113514,0.14893124993574175
5.962909283533416,0.14973980452633695
5.965798462391829,0.15054889233442523
5.96873917126509,0.15135852432502148
5.971645806411352,0.15216870170153957
5.974556083039771,0.15297942266248685
5.977435744933929,0.15379068318018277
5.980312875406363,0.15460248191900974
5.9831627047668565,0.1554148156002826
5.985995345424081,0.1562276820614806
5.988780580982325,0.15704107376562323
5.991606326670168,0.1578549896013306
5.994455419554856,0.15866943870507585
5.997323736632785,0.159484424348474
6.000150830934738,0.16029994505788586
6.002917928462648,0.16111599059215206
6.005727396403111,0.16193255844815294
6.0084995676446855,0.16274965418705303
6.011279710288146,0.1635672704309759
6.01409930966487,0.16438541371596704
6.016911026463174,0.16520408883572757
6.0197229885425685,0.16602329290404627
6.022525034564833,0.16684302920182173
6.025234112158722,0.16766328352470422
6.0280454622764585,0.1684840583852031
6.030830429997949,0.16930536492353873
6.033604261278197,0.17012719549646482
6.036309891356527,0.17094954668326892
6.03902513061604,0.17177240855877376
6.041793604296181,0.17259579114958823
6.044531441791774,0.17341969636481047
6.047229751842066,0.1742441178079304
6.049950062476549,0.17506905230780367
6.052674341680782,0.175894504626356
6.055381722604832,0.17672047340799815
6.058094950100593,0.17754695754018843
6.060845150141628,0.17837396168254716
6.063532134700344,0.179201485487795
6.0662257844320076,0.1800295195449164
6.068898600475835,0.18085806644682295
6.071613947782951,0.18168712743224166
6.074293069823566,0.18251670415082474
6.076961498731703,0.18334679044708824
6.079660807723326,0.18417738948828752
6.08237528255756,0.1850085078703771
6.085050299182189,0.1858401425411797
6.087691076049417,0.18667228458774376
6.090335112687361,0.18750493473873292
6.092959682756896,0.18833808966664753
6.09557242594829,0.18917174576024265
6.09824366459379,0.19000590955169064
6.100921514571838,0.190840586937642
6.1035934615485665,0.19167578119992232
6.1062038202598465,0.19251148160503745
6.108819386021061,0.19334768573532424
6.111420150124385,0.19418439136414573
6.114070180095088,0.1950216014354834
6.116719237218079,0.19585932516192248
6.1193526048879034,0.1966975571669703
6.121937039256781,0.19753629388368
6.12456473832559,0.19837553318952827
6.12718592559059,0.19921528002137093
6.129806869938887,0.20005553311909516
6.132421645472505,0.20089629436940784
6.134996359801987,0.20173755737381607
6.137594645865352,0.2025793208294296
6.140174382851555,0.203421587502514
6.142755843335988,0.20426435412081836
6.1452606899768,0.20510761510270353
6.147837822890739,0.20595136682315796
6.150441746765157,0.2067956248285185
6.152980277425208,0.20764038293492657
6.155521509722029,0.2084856339573466
6.158077840581372,0.20933138086505207
6.160672117406618,0.21017763070069928
6.163234216375819,0.21102438226362372
6.165769118996478,0.21187163202062453
6.168295194449244,0.21271937449358885
6.170816209633389,0.2135676104416737
6.173321381738214,0.2144163367327651
6.175827284471818,0.2152655525267666
6.178352988410312,0.21611526058396158
6.180866991880505,0.21696546157924382
6.183399647815417,0.21781615675231406
6.1859242130633225,0.2186673483469454
6.188457407571969,0.21951903471137102
6.191012822585473,0.22037121986550123
6.193542090118702,0.22122390570836684
6.196060974977114,0.22207708654758807
6.198553002814274,0.22293075874402887
6.20108743521076,0.22378492599611705
6.203596161970342,0.22463958909518975
6.2061197904154835,0.2254947477416125
6.208643525968873,0.22635040269384754
6.211190777894575,0.22720655804517575
6.213678491458962,0.22806321066574142
6.216141268513808,0.2289203509575685
6.218629639081244,0.22977797822795923
6.221121260531567,0.23063610007644814
6.223631981365957,0.23149471501718605
6.226114914523798,0.23235382344130945
6.228600611635462,0.23321342466966383
6.231053938831344,0.23407351379810434
6.233534562432579,0.2349340908172114
6.23602703002598,0.2357951621141516
6.238482419240018,0.23665672413437253
6.240940918780971,0.23751877209926694
6.243410048475226,0.23838131128723625
6.245860946052262,0.2392443377919197
6.248343478245669,0.24010785497752224
6.2507793290487745,0.2409718621842196
6.253229348620667,0.24183635367293352
6.255722954856615,0.24270133805514943
6.258232741540185,0.24356682112413383
6.260694506932559,0.24443280079252605
6.263142904822787,0.2452992682735638
6.2656282021562255,0.2461662286759949
6.268102962799214,0.2470336849042754
6.270584227100993,0.2479016354298847
6.273037571343949,0.2487700801786137
6.27546478825958,0.24963901307222783
6.277879212103695,0.2505084295182843
6.280329889776729,0.2513783329795525
6.282781969895737,0.25224872794953646
6.285187606832422,0.2531196104403871
6.287615081721118,0.25399097692838046
6.290051164652783,0.2548628313941697
6.2924881013125455,0.2557351749174599
6.294930227487468,0.25660800872054335
6.297385618653603,0.25748133570120985
6.299813893868172,0.2583551530195409
6.302260394732061,0.25922946177040346
6.304704712663297,0.26010426177431517
6.307083858913395,0.2609795494625812
6.309480806725064,0.26185531644203297
6.311945165248843,0.2627315744315905
6.314352322976917,0.2636083249997351
6.316757963934327,0.2644855602002383
6.319190161226835,0.26536328492247735
6.321551966105612,0.26624149418440496
6.323948825131341,0.26712018391233056
6.326365096293806,0.2679993617195664
6.328770778519315,0.2688790267060873
6.33122414737953,0.2697591842690488
6.333688759951183,0.27063983955775334
6.336125674775012,0.27152099525057233
6.338503935351233,0.2724026370911834
6.340889623197781,0.27328476213583
6.343309860082344,0.27416737626655896
6.345725425863668,0.2750504810491722
6.348120747522309,0.2759340765034351
6.350487770677503,0.2768181559154444
6.352858880087891,0.27770271804103525
6.355244542510666,0.2785877642649167
6.357618550751347,0.2794732952100126
6.360000167828238,0.2803593121243577
6.36237798642611,0.2812458132855947
6.364803190075238,0.28213280425219545
6.367195885713491,0.28302029131828216
6.369513396070736,0.2839082565421114
6.371887057067604,0.2847967019008378
6.37427551087241,0.28568563437378336
6.376673879111712,0.2865750570377373
6.379044610014469,0.2874649686794693
6.381426752226028,0.28835536684653346
6.383834084859633,0.28924625627059175
6.386225387961134,0.29013763823168154
6.388581114979109,0.29102950821224705
6.390922151246047,0.29192185900603007
6.393277610586105,0.292814692893648
6.395653902184592,0.2937080132325444
6.398018433466413,0.29460182195005874
6.40040919630756,0.29549611989677355
6.402761417299808,0.29639090512874905
6.405160551493994,0.29728618174199783
6.407530475706361,0.29818194947024
6.409898959486702,0.2990782057025385
6.4122695443412185,0.29997495153632026
6.414596337520478,0.3008721834395817
6.416923935183163,0.30176989377790386
6.419347518533172,0.30266809616401624
6.421696522802444,0.3035667932911661
6.42406171943855,0.3044659775331385
6.426393806273195,0.3053656480885518
6.428740419821792,0.3062658029863143
6.43108829667446,0.30716644529918674
6.433460010712878,0.30806757634871024
6.4358207030450485,0.30896919935697154
6.438194535846657,0.3098713137088654
6.440544157212253,0.3107739182520089
6.442864834962305,0.3116770105569551
6.445186895474806,0.31258058196265115
6.447552451259335,0.3134846430244032
6.449896712752394,0.31438919514755526
6.452226105868736,0.3152942333504074
6.4545774627692545,0.31619975958880137
6.456850147992657,0.3171057689848044
6.459187219326014,0.31801225662629656
6.46152795728566,0.3189192343887076
6.463897308776211,0.3198267038170161
6.466243919234517,0.32073466611702744
6.468596107967915,0.3216431197002533
6.470950619693486,0.3225520666106626
6.473238696767282,0.32346149913180045
6.475589268515846,0.32437141497709937
6.477990143093524,0.3252818311163202
6.480353439713276,0.3261927465422846
6.4827063376263165,0.32710415667102344
6.485069406384438,0.328016062150205
6.487423046486875,0.32892846240883317
6.489761588515879,0.32984135495841455
6.492125844182591,0.33075474321278736
6.494473260752633,0.3316686270544869
6.496815181096645,0.33258300358698
6.49916145592696,0.33349787371707496
6.501497324034405,0.3344132381302048
6.5038175118058374,0.3353290918446197
6.506153886383574,0.33624543821275465
6.508470851818158,0.3371622752828181
6.510799845006062,0.3380796024323051
6.513134474542693,0.3389974220455541
6.515493997619254,0.3399157379635748
6.5178493592213504,0.34083455261795914
6.520199645763347,0.3417538658415094
6.522570507354948,0.3426736773647068
6.524955288082495,0.34359399359121257
6.5273039088160045,0.3445148121272449
6.529640387149532,0.3454361271978989
6.5319843002147335,0.3463579386795505
6.5342993896320385,0.347280244722885
6.536620092754405,0.34820304309058686
6.538929796046231,0.34912633169837914
6.541317574237678,0.3500501225073107
6.543673161923657,0.3509744160941306
6.546020731843084,0.3518992118167916
6.548406804377068,0.3528245100414439
6.550765658463288,0.35375031621532754
6.553095449518343,0.35467662016797413
6.555454057051596,0.35560342464150146
6.557799524202195,0.35653073212265163
6.560163212564431,0.35745854027293744
6.5625294484215475,0.35838685644502466
6.5648979998395145,0.35931567779420603
6.5672586694992106,0.36024500567364415
6.569608423342561,0.3611748361965599
6.571917733150647,0.3621051666839806
6.574301229742586,0.3630359992346943
6.576661937130467,0.3639673404593249
6.579027081145004,0.3648991891292806
6.581388660536992,0.3658315445219337
6.583757595909311,0.36676440833428314
6.5860945806211735,0.3676977778721989
6.588426929107695,0.3686316484450856
6.590764751107907,0.3695660214185374
6.593103620996016,0.37050089833068967
6.5954326744445595,0.37143627732813034
6.5977771098738245,0.3723721593980919
6.600087266373169,0.3733085438123788
6.602409134607211,0.37424542755043966
6.604726824066953,0.3751828119128959
6.607046542760641,0.3761206958092138
6.609426290881384,0.37705908779686526
6.6117769101716215,0.37799799111876214
6.614111550245308,0.3789374017043552
6.616463638941831,0.37987731782036527
6.6188349446655765,0.3808177469496197
6.621175204502061,0.381758685820182
6.623557999618158,0.3827001347507105
6.625924285494955,0.38364210213376426
6.628235162303602,0.3845845743696458
6.630578384492749,0.3855275517063513
6.6329290973390345,0.38647103888961387
6.635288000967028,0.3874150381374442
6.637656555366627,0.3883595509537751
6.640039095472051,0.3893045813409071
6.642389225009689,0.3902501258030441
6.6447438202252025,0.39119618401621054
6.647090899464252,0.39214275320552655
6.649453560181803,0.3930898357370574
6.651864222956418,0.3940374390850276
6.654250701095822,0.39498556664036555
6.656615417926293,0.3959342124177473
6.658962642716284,0.3968833726214647
6.661306938512199,0.3978330478086104
6.663636946245719,0.398783231517202
6.6659950513203405,0.39973392894288523
6.66833998794056,0.4006851415757684
6.670694059156798,0.4016368682748439
6.673073516099552,0.4025891137166733
6.675456154271103,0.4035418822008092
6.677856648033776,0.4044951747836512
6.68027993602697,0.40544899747747204
6.682654660739852,0.40640334748823354
6.685039128358719,0.4073582207598493
6.68738891734948,0.4083136135867784
6.68975769930904,0.4092695263485399
6.69210524411614,0.41022595785644167
6.694483007484052,0.4111829095921536
6.696842052130228,0.4121403838290506
6.6992336705465005,0.41309838107838154
6.701671474581278,0.4140569117776412
6.70411253314376,0.4150159815036395
6.706497587269365,0.41597558280480346
6.7089352317076525,0.4169357193952281
6.711325534171092,0.4178963888388069
6.713701152695579,0.4188575848147362
6.7160991552819285,0.41981930889951447
6.718541268110885,0.4207815702186652
6.7209405680454575,0.42174436722801617
6.723350753321884,0.42270769823947846
6.725744473932941,0.42367156256222926
6.728122086785467,0.4246359546937173
6.730535087640338,0.42560088033545695
6.7329118415792735,0.4265663372531102
6.735309634036052,0.42753232569802935
6.73773122697446,0.42849884969003144
6.740158174944599,0.42946591338713563
6.742600644485162,0.43043352003475815
6.7450156711112275,0.4314016683258837
6.747414442449612,0.43237035315516537
6.749831284267117,0.43333957410143564
6.75222394719856,0.4343093332875999
6.754632036631316,0.4352796268729053
6.757046601228919,0.43625046049645577
6.759451090400365,0.43722183344180654
6.761869787946224,0.4381937436988817
6.764305709020028,0.4391661989945616
6.766737359522092,0.4401391992161163
6.769142729596859,0.4411127419020409
6.771566843962046,0.44208682541082495
6.77399638480184,0.44306145299332134
6.776420887063563,0.444036627324233
6.778872730624477,0.44501234615365504
6.781319219096422,0.44598861790107563
6.7837364202672115,0.446965436289516
6.786175170461614,0.44794280008014176
6.788607366666125,0.4489207124435016
6.791020365628065,0.4498991706598451
6.793440495902493,0.4508781723968016
6.795869305323146,0.45185772220752474
6.798323206661862,0.4528378218981211
6.8007680225418445,0.45381847470606096
6.803213629548297,0.4547996798070079
6.8056330652471475,0.45578143591611364
6.808031345512765,0.4567637349694554
6.810463158803732,0.4577465805987114
6.812911963029588,0.4587299791998331
6.815340253977094,0.4597139302459915
6.8178082479853686,0.46069843525539417
6.820282262415542,0.4616835016389215
6.822730205047888,0.46266912559242984
6.825225215929594,0.46365531065430826
6.827701243974531,0.46464206080865134
6.83018969244215,0.4656293742179188
6.832718784516619,0.46661725825833383
6.83522342689454,0.4676057169732837
6.837665173541999,0.4685947382871027
6.840100192201506,0.469584312606013
6.8426130491576425,0.4705744526630288
6.8450745835239335,0.4715651590936787
6.847569654925576,0.47255643184629
6.850033059155334,0.47354827074789174
6.852503943195079,0.4745406724966428
6.854964390699151,0.47553363749267413
6.857448321957945,0.4765271690109137
6.859943672003634,0.4775212691775369
6.862436398135484,0.4785159402980424
6.8649481765340425,0.4795111859236776
6.86749029404267,0.4805070091150501
6.87001936980625,0.48150341600974417
6.872522398901523,0.4825003996038351
6.874994481898302,0.4834979542215237
6.8774904455175605,0.48449607867883504
6.88001718922296,0.48549478133895785
6.882511277231601,0.4864940623159749
6.8850062643208885,0.48749391523380864
6.887496335808056,0.48849434477933795
6.889983771239657,0.4894953451642936
6.892519100280433,0.49049692577919907
6.895068836035939,0.4914990935658318
6.897575974654281,0.4925018439222622
6.900111443580061,0.49350517738549715
6.902596174291563,0.49450909074026544
6.905148104531084,0.49551358592377653
6.907656349780492,0.496518666515418
6.910194535003984,0.49752433034023136
6.912805392648905,0.4985305917589212
6.915355881677907,0.49953745227852336
6.917905053935991,0.5005449029799037
6.920463038197014,0.5015529457064267
6.923026167688355,0.5025615836908788
6.92560132776133,0.5035708187636563
6.928166145470612,0.5045806493882985
6.930771155618543,0.5055910833262245
6.933358846227759,0.5066021216427596
6.935912033290077,0.5076137569883363
6.938497224048411,0.508625992389951
6.941068038464106,0.5096388269574705
6.943652927755203,0.5106522656301405
6.946237365627462,0.5116663056684623
6.948800746751943,0.5126809477710302
6.951336493277725,0.5136961850331064
6.953933625872875,0.5147120229158644
6.9565071781241965,0.5157284640896967
6.95908381940086,0.516745510419638
6.961677031381372,0.517763160590261
6.9642589951323295,0.5187814188906555
6.9668584251650465,0.5198002822663816
6.969479740553819,0.5208197608657098
6.972080276644434,0.5218398517280679
6.974714925116209,0.5228605558493034
6.9773422812225006,0.5238818817106929
6.979980592706466,0.5249038242810157
6.982614848387525,0.5259263887628722
6.9852192755213975,0.5269495702933931
6.987834903944872,0.5279733660813414
6.9904703077276,0.5289977818446446
6.993063069752956,0.5300228142102874
6.995663385902409,0.5310484590082438
6.998276055218713,0.5320747193441641
7.000916099971632,0.5331016019842353
7.003535449653327,0.5341291041223886
7.006196821881505,0.5351572326262802
7.00880934301698,0.5361859863114764
7.011451598503548,0.5372153610494638
7.0141224765265155,0.5382453658237536
7.016799016677401,0.5392760059527258
7.019505101138387,0.5403072832438295
7.02222019355297,0.5413392064556836
7.024895864439885,0.542371770907774
7.027544856422958,0.5434049662231879
7.030216564304141,0.5444387951370674
7.032874089109416,0.5454732600231691
7.03554577720806,0.5465083582105005
7.038220073175722,0.547544093990088
7.040913060556692,0.5485804712901203
7.043626831315057,0.5496174911367135
7.046356064219705,0.5506551634059372
7.049050791133756,0.551693482393824
7.0517400471367395,0.5527324470181626
7.054422004711396,0.5537720531636556
7.0571681303469935,0.5548123078634846
7.059908825282398,0.5558532215626252
7.062637506145194,0.5568947917250289
7.065337043027901,0.5579370114220961
7.068065099236013,0.558979883096032
7.070788371746954,0.5600234098354107
7.073482778601912,0.5610675872871979
7.076192972479621,0.562112415369
7.07893505837351,0.5631578980575465
7.081713129803433,0.5642040462079885
7.084455879875378,0.5652508585243702
7.087208793572476,0.566298335500662
7.089972258837526,0.5673464753380052
7.092736985277307,0.5683952844489092
7.095504029568201,0.5694447630476075
7.098214577491387,0.57049490151656
7.100935712064942,0.5715456962417665
7.103749835535888,0.5725971609101744
7.106544776463655,0.573649306968819
7.109347331984399,0.5747021281648537
7.112158198971572,0.5757556329607734
7.114928284534781,0.5768098140349371
7.1177548167073255,0.5778646726273409
7.120566731616362,0.5789202198794229
7.123370519072902,0.5799764467645331
7.126130492993003,0.5810333533178637
7.128905016202833,0.5820909303232689
7.131745705529241,0.5831491919082815
7.134566891578359,0.5842081443371164
7.137430681874558,0.5852677894508362
7.140305859928126,0.5863281345144072
7.1431405692186765,0.5873891789648735
7.146049029035178,0.5884509229585663
7.148893474077706,0.5895133727807339
7.151721399131382,0.5905765159285747
7.154590080393633,0.591640355095675
7.15746981597626,0.5927048994591024
7.160337587655077,0.5937701490407341
7.163199772003439,0.5948360994902743
7.166132339674302,0.5959027626256574
7.169053556645722,0.5969701448563942
7.1719905159219035,0.5980382473942567
7.174918831093805,0.599107072699222
7.1778457963370785,0.600176616532924
7.180782639991729,0.6012468839563343
7.183818628370812,0.6023178859065164
7.186786516064348,0.6033896320511879
7.189668146223743,0.6044620989394606
7.192551482398645,0.6055352768472302
7.195476993515922,0.6066091723101354
7.198411263061976,0.6076837922844791
7.201389406459362,0.6087591441372443
7.2043435700739415,0.6098352315416345
7.20733625627733,0.6109120544968478
7.210324804149564,0.6119896218144677
7.213280661695699,0.6130679248329717
7.216272311476957,0.6141469670321825
7.219239508160976,0.6152267499000204
7.222252602055774,0.6163072755154797
7.225223025442675,0.6173885470433745
7.228234590819986,0.6184705626934458
7.231256623081514,0.6195533292832465
7.234279963310505,0.620636852735549
7.2372309542296795,0.621721119734429
7.240246365988752,0.6228061308421515
7.2433024560599275,0.6238919028388812
7.2463404030286585,0.6249784339512068
7.249421753959884,0.6260657334645268
7.252496200091555,0.6271538037718322
7.255594342779498,0.6282426458196897
7.258680344266744,0.6293322645205395
7.261750335608192,0.6304226568140706
7.264773869561738,0.6315138119726939
7.267895662265445,0.6326057408123678
7.271013852010381,0.6336984527915868
7.274122161047466,0.6347919514037196
7.277209440676991,0.6358862270696755
7.280397840910941,0.6369812940391516
7.283543939279147,0.6380771640356533
7.286618881189661,0.6391738151564459
7.289805648793776,0.6402712570114958
7.29298779563928,0.64136950633345
7.296115785357761,0.6424685519326818
7.299278581322545,0.64356839418365
7.302437467255894,0.6446690386902298
7.305554825063125,0.6457704771988196
7.308716079475597,0.6468727113637126
7.3118998962159365,0.6479757525839056
7.315125086362112,0.6490796063701667
7.318365092918068,0.650184284316602
7.321578383179386,0.6512897821851739
7.324798807766304,0.6523960986704673
7.328071306250495,0.6535032419007304
7.331368941905283,0.6546112255254416
7.334580933428592,0.6557200386705626
7.337786329797286,0.6568296715724893
7.341062311823634,0.6579401306647836
7.344338750564888,0.6590514299918341
7.347642722936668,0.6601635688905573
7.35098362443441,0.6612765621063283
7.354268661212413,0.6623904048688821
7.3575258180907745,0.6635050860810066
7.360839633806345,0.6646206087465557
7.36415760700232,0.6657369855029807
7.367527007319396,0.666854219659128
7.370861242174046,0.6679723215302027
7.374167783301285,0.6690912742117211
7.377534346616336,0.6702110884712102
7.380899448298838,0.6713317695559606
7.3842497264664475,0.6724533201019195
7.387620591626674,0.6735757344427179
7.391060077903822,0.6746990331355048
7.3944475144176804,0.6758232141258237
7.397823128701691,0.6769482700674981
7.4012391852659345,0.6780742063561016
7.404635773538481,0.6792010280164997
7.4080657774100045,0.6803287318434221
7.411500201680087,0.6814573302292333
7.414892759134114,0.6825868154928836
7.418342793829788,0.6837171872880026
7.4218629894042225,0.6848484717036232
7.425277417919379,0.6859806600036987
7.428710190447542,0.6871137360490543
7.432236726069295,0.6882477230016237
7.435763166339796,0.6893826314490187
7.439263716543458,0.6905184595919345
7.442773931366536,0.6916552011553394
7.446300078713046,0.6927928677829176
7.449872567818097,0.6939314606406592
7.453511231040157,0.6950710008885367
7.457144731282826,0.6962114979981954
7.4607315864592865,0.6973529429484485
7.464293631485371,0.698495327783945
7.467881548766265,0.69963865046135
7.471544824625909,0.7007829283370746
7.475223759453405,0.7019281764217681
7.478849332143218,0.7030743869503521
7.482467406712591,0.7042215535855311
7.486134601074799,0.705369684158498
7.48973292737851,0.7065187742499882
7.493400814899947,0.707668825015653
7.497122595315533,0.7088198554941529
7.500857059018878,0.7099718725991556
7.504632357150676,0.711124890545598
7.508317002957554,0.7122788977651053
7.512025589802057,0.7134338855042781
7.515741767309884,0.7145898630920108
7.519566205399009,0.7157468430740452
7.523328100271382,0.716904834829449
7.527081420002298,0.7180638299561763
7.53083256445882,0.7192238249300694
7.534672728506871,0.7203848341593805
7.538530860421857,0.7215468747280642
7.54238492275231,0.7227099464020843
7.546205453837533,0.7238740453912048
7.550148655846764,0.7250391847139844
7.554015255348329,0.726205378195165
7.557903784318153,0.7273726051439667
7.561859552708581,0.7285408907534652
7.565752659025267,0.7297102348584071
7.569634753319368,0.7308806216978181
7.573583419564095,0.7320520657308971
7.5775463314013844,0.7332245773992353
7.581524429177034,0.7343981613253455
7.585567551149638,0.7355728269681951
7.589662009239311,0.7367485973119734
7.593684409585381,0.7379254696055634
7.597702329182941,0.7391034264237369
7.601759071473766,0.7402824793498273
7.605908266887565,0.7414626479190881
7.609951366302311,0.7426439313095688
7.614070399965094,0.7438263229629732
7.618208615757308,0.7450098408238973
7.622366087875631,0.7461944900465662
7.626494126807295,0.7473802687598405
7.630659808161553,0.7485671797632375
7.634894196883384,0.7497552396643041
7.639116765380444,0.7509444581378375
7.643255690815414,0.7521348221173573
7.647417909604265,0.7533263219167825
7.651685232050132,0.7545189792644948
7.6559552729684945,0.7557128084501461
7.660279841439867,0.7569078216163151
7.664583180880752,0.7581040226587986
7.668931873757223,0.7593014118863012
7.673285219483176,0.7605000067814256
7.67765780539394,0.7616998028191652
7.682059985506331,0.7629008135640825
7.686481430958048,0.764103045000512
7.690859829039723,0.7653064933197096
7.695307721587989,0.7665111655816781
7.699763370549124,0.7677170738914835
7.704276669176693,0.768924225528922
7.7088747332635705,0.7701326467772176
7.713426673800662,0.7713423424924977
7.7180097538998025,0.7725533100526024
7.722607504842822,0.7737655592696091
7.727184732463479,0.7749790879034907
7.731819880430009,0.7761939054535035
7.7364424221166095,0.7774100170303804
7.74113692121837,0.7786274327267703
7.745874944158534,0.779846175968383
7.750569280896916,0.781066239732572
7.75531768212144,0.7822876338567609
7.760038425534021,0.7835103563710714
7.764817540637828,0.7847344169569042
7.769617622725335,0.785959833194725
7.774402999564518,0.7871865964500057
7.779256988188873,0.7884147257231734
7.784060789250153,0.7896442212069404
7.788907789232863,0.7908750831858565
7.793829604501627,0.7921073265089088
7.798793083240676,0.7933409755241563
7.803761948710141,0.7945760376638822
7.808807844647852,0.795812520175042
7.813868451969607,0.7970504490640555
7.818954451106679,0.798289818860212
7.8240505350297544,0.7995306495546003
7.829149215446304,0.8007729277796287
7.8342670351882635,0.8020166754122053
7.839430197726765,0.8032618940837059
7.8445985780121505,0.8045085920581314
7.8498113072336935,0.8057567848132297
7.855076152569301,0.8070064817764545
7.860349488414645,0.8082576980561706
7.865556934490323,0.8095104256166656
7.870910711688578,0.8107646701528101
7.8763753650385055,0.8120204835128745
7.881812754094918,0.8132778756432173
7.887220457728023,0.8145368356063977
7.892834273022999,0.8157973932763222
7.898269502686975,0.8170595621981813
7.903745222877756,0.8183233087206337
7.909336812244585,0.8195886732569415
7.914923599237231,0.8208556629466948
7.920622258818817,0.8221242988191226
7.926347250004316,0.8233946074188844
7.932064144762789,0.8246665916074216
7.9378427702686984,0.8259402597153317
7.943566126198151,0.8272156145825543
7.949368220805784,0.8284926639729482
7.955211154910048,0.8297714204477374
7.961186966116918,0.8310519237067164
7.967187728593893,0.8323341938805437
7.9731645258990005,0.8336182327975592
7.979212506482585,0.8349040515889666
7.985304732232509,0.8361916650865691
7.991420543425959,0.8374810968846764
7.99762349330089,0.8387723455408151
8.003946505739767,0.8400654702197423
8.010152701672132,0.8413604590851111
8.016430204770769,0.842657309006428
8.022699142432092,0.8439560358627506
8.02901225947241,0.8452566394341998
8.035481042589137,0.846559162237867
8.04188197665871,0.8478636168338661
8.048463626192571,0.8491700175639575
8.055107050408395,0.8504784165458856
8.06179436404895,0.8517888153998945
8.068477994449934,0.8531012455725472
8.075246326899135,0.854415701802793
8.082076511726628,0.8557322185072247
8.08906377141049,0.8570508296012433
8.095985963302805,0.8583715591764438
8.102873929501571,0.8596943927097065
8.109905307878272,0.8610193354564768
8.116897083845377,0.8623464303510129
8.124023815498143,0.8636756759392993
8.131351121907088,0.8650071385495272
8.138749514759866,0.8663408591599896
8.1461435444049,0.8676768542331641
8.153634316387036,0.8690151445303536
8.161170017286208,0.8703557491838345
8.168760825041744,0.8716986890585985
8.17639147154183,0.8730439854165579
8.18410589727597,0.8743916605913026
8.191839341099442,0.875741732717222
8.19972645168546,0.8770942357727807
8.207854757585169,0.8784492324869738
8.216018222657869,0.879806781733222
8.224137469678183,0.881166872201554
8.232338427324436,0.8825295233439748
8.240662550129864,0.8838947655084188
8.248985282193603,0.8852626291665618
8.257395429847731,0.8866331275767296
8.266019387978709,0.8880063186637581
8.274755926598566,0.8893822575391577
8.28350204304643,0.890760970692899
8.292385918744758,0.8921424765195642
8.30146596258998,0.8935268534074415
8.310415620965916,0.8949141030828177
8.319650530465154,0.8963042510197624
8.329085278538589,0.8976974014736625
8.338543624414097,0.8990935834295316
8.348144742282582,0.9004928209172558
8.357977185202776,0.9018952097481432
8.36789628499012,0.9033007821121223
8.377953696473915,0.9047095912871809
8.388043058347751,0.9061216746761734
8.398208376635752,0.9075370614237545
8.408432362884778,0.9089557532612211
8.419128178065181,0.9103778779545303
8.429831370461933,0.9118035120265641
8.440824566226176,0.9132327072485051
8.452176344075502,0.914665580135469
8.463528531673301,0.9161022202349469
8.474978167626906,0.9175426343737333
8.48635981940637,0.9189868245964781
8.498251662383195,0.9204348872965205
8.510450764594523,0.9218869880256105
8.522831912892496,0.9233431957521635
8.53525723091805,0.92480357001656
8.547921078577827,0.9262681662416713
8.560900166600936,0.927737097146292
8.573878135763088,0.9292104173800196
8.587398966908031,0.9306882313226298
8.6014525103813,0.9321707594062563
8.61535591377582,0.933658066733673
8.629927147654461,0.9351502408674015
8.644887853811143,0.9366475055825124
8.660068514269003,0.9381499927573399
8.675657236705016,0.9396577800170084
8.69165509304213,0.9411710830167997
8.707779275372706,0.9426899890126127
8.72443349415212,0.9442146309528642
8.741618964314947,0.9457452233532865
8.759234554948689,0.9472819610348799
8.777236713993654,0.9488250298132573
8.795639323073608,0.9503745611528094
8.814426449428522,0.9519307391489293
8.833940749597202,0.9534937906842582
8.854077790072873,0.9550640012692022
8.875149731761255,0.9566416701623505
8.896838919153549,0.9582271090656812
8.919833259921296,0.9598207697959632
8.943246063352163,0.9614229257061498
8.967568478480091,0.9630339377255847
8.992808441184595,0.964654145422058
9.019353772515876,0.9662840507587103
9.047231838684878,0.9679241752350367
9.07683549206914,0.9695751892219916
9.107520880471496,0.9712377276076194
9.140325156390725,0.9729124378604133
9.174894447721151,0.9746001661427589
9.212377222564804,0.9763019476958014
9.252138073257214,0.9780189532553244
9.295004912713933,0.9797523350998181
9.341338595611129,0.9815035347075546
9.393580292665058,0.9832747984570414
9.44991594290257,0.9850682369378145
9.514341184097201,0.9868867392248641
9.588532324379937,0.9887343948992852
9.675641102885647,0.9906165155350772
9.78202171543118,0.992540814803432
9.92001794679208,0.9945194359845451
10.122102173811802,0.9965749577793801
10.603074003736147,0.9987741708979564


==> figs/papr_qam.csv <==
PAR,CDF
4.284321060919114,0.00026958739134784433
4.501992724825783,0.0008347662181459474
4.597434766423006,0.0014175548991816709
4.6646963431432,0.002011112144808467
4.715731641269998,0.002612693842055823
4.758193453265138,0.0032207478121931555
4.794075938043363,0.003834270465302206
4.8258537860194215,0.0044525873054961146
4.8543015891860355,0.0050751875262411315
4.880238463978092,0.005701695815884873
4.903941596944533,0.006331784349540673
4.92594079384723,0.006965196498527575
4.9466406667628675,0.007601723589443878
4.965956973051571,0.008241192197092496
4.984345470879725,0.008883437943207744
5.001352604425962,0.009528310631283664
5.017651679997422,0.010175649198023625
5.033498825539375,0.01082539346875719
5.048422272792151,0.01147744505899667
5.062804700305652,0.012131692885823199
5.076356041313355,0.012788051080414916
5.089677243889127,0.013446436401770309
5.102590524051215,0.014106821210277374
5.11480242620453,0.014769116937582847
5.1266921821146205,0.015433249613879941
5.138190020753789,0.01609917613509397
5.149328299569113,0.01676683756162885
5.160311433827846,0.017436199338242357
5.1708931958894055,0.01810722906551815
5.181236397259649,0.0187798755034217
5.191287928942362,0.019454101880933748
5.201121236042608,0.02012987305516182
5.21068957147271,0.02080715685629754
5.219981362914505,0.021485914001459286
5.229021176870997,0.022166099235500086
5.238014900039475,0.022847702052043856
5.246757547243284,0.02353069793780411
5.255368688340106,0.024215058541551166
5.263893170176128,0.02490077004369862
5.272088767194127,0.025587805930127334
5.280227616766329,0.026276131268304255
5.288273234204804,0.02696574373358906
5.29617320446873,0.027656619752719533
5.30393731645418,0.028348742350108133
5.311631910468116,0.029042102581249573
5.319179830711221,0.02973667924179052
5.326537463632389,0.03043244345059832
5.333804905535626,0.03112938775403077
5.34087329758109,0.031827477620678356
5.347932968526544,0.032526705684620544
5.354779684423408,0.03322705564491813
5.3614419981768044,0.03392849411498619
5.3681478491619625,0.034631011902568336
5.374770437971836,0.03533460949592413
5.381220661286491,0.03603926701894747
5.387659743119177,0.03674496859315133
5.393976552630703,0.03745171060789544
5.400300930163536,0.038159480034378454
5.406456982678401,0.038868268934339326
5.4125778028871085,0.039578058110483504
5.41869585294982,0.04028884842396195
5.424688071960419,0.04100063076293965
5.43069788088532,0.04171339722542562
5.436580048938454,0.04242714149007874
5.442399495076541,0.043141846194079465
5.448095609717564,0.04385750233626303
5.453796339241173,0.04457409165742576
5.45940627815263,0.04529162049158044
5.464957869347279,0.046010069659117116
5.47030970041234,0.04672942436716257
5.475737063494041,0.04744966767674526
5.481091958639382,0.048170807865369904
5.486484877661111,0.04889283785982686
5.491864108985795,0.049615768460821615
5.497149252879926,0.05033958483571268
5.502379408925682,0.05106427841666026
5.507455891691175,0.05178983345083759
5.512499216003953,0.05251623182929698
5.517554869555754,0.053243476328184484
5.522624664508357,0.053971571662732296
5.527650701847978,0.054700508433673405
5.532571581213741,0.05543028574252818
5.537444501064345,0.05616088337156609
5.542310243040006,0.05689230148114679
5.547052833706201,0.057624529789501125
5.5517932239190015,0.05835755709981509
5.556477015624935,0.05909138052535098
5.561110328260988,0.05982598961424255
5.565829555404501,0.06056139038140426
5.570546774730444,0.06129759269910729
5.57519489704512,0.06203458918588553
5.579759789196789,0.06277236669610858
5.584284603170261,0.06351091693277025
5.588794724473663,0.06425023720673712
5.593212543408071,0.0649903168230902
5.597691035201699,0.06573115099264051
5.6022191114266064,0.06647275783962187
5.606673781706088,0.06721513060837486
5.611069740713023,0.0679582626822966
5.615397080759097,0.06870213963440153
5.619684788079028,0.06944675444318851
5.624001650153869,0.07019210785733068
5.62829141149609,0.07093819978437575
5.632554272741425,0.07168502651787112
5.636777708587753,0.07243258464275504
5.640931414552183,0.07318086296192437
5.645082062417107,0.07392985633772507
5.649220305318767,0.07467956582058685
5.653317585080669,0.07542998679669793
5.65736326219804,0.07618111188632266
5.661419227107637,0.07693293459889938
5.665483469060289,0.07768546362010594
5.6695382318872785,0.07843869543285426
5.673562648207644,0.0791926300727006
5.6775365110878795,0.07994725468701118
5.681550651297469,0.08070257930787757
5.685467562903333,0.08145859044439283
5.689395023907399,0.08221528544788285
5.693281496946717,0.08297266120769264
5.697115253163743,0.08373071154797582
5.700997559345922,0.08448943215924655
5.704947907425899,0.08524884129237748
5.708754322684692,0.0860089283092086
5.712581671650014,0.0867696813997068
5.716378651912628,0.08753110519774462
5.720122774454369,0.08829318840544793
5.7238971153226705,0.08905593215337729
5.727621710249555,0.08981933424282579
5.731294696441074,0.09058338956212572
5.7349124293405715,0.09134808261540814
5.738580838631894,0.09211341885183183
5.7422591991948275,0.09287940162199486
5.745913323559056,0.0936460334947345
5.749525564348788,0.09441330591658036
5.753180328008698,0.09518121965454988
5.756875342249425,0.09594978499454829
5.760457184783869,0.09671899419861113
5.764035517902492,0.0974888379289422
5.767567382249838,0.09825931264154461
5.771046098039227,0.09903040805250356
5.774502488148183,0.0998021198611148
5.7779873759452895,0.10057444742868825
5.781433904466396,0.1013473943928209
5.784879969631996,0.10212095122074671
5.788388940739526,0.1028951295951654
5.791880915784368,0.10366993150376673
5.795336516972184,0.10444535623800213
5.7987424249633355,0.10522139035570152
5.802188902600947,0.10599803936698965
5.80559548193124,0.10677529947720595
5.8089727464350975,0.10755316861590794
5.812331643617525,0.1083316399074486
5.815697154526861,0.10911071558415102
5.819006385054975,0.1098903880529971
5.822394941969718,0.1106706623033099
5.825736548516151,0.1114515437213199
5.829036214773032,0.11223302065302128
5.8323311142782055,0.11301509097609905
5.835595794413875,0.11379775225388701
5.838861921997141,0.11458100237272967
5.842111688434541,0.11536484094799605
5.845349725280032,0.11614926382234055
5.848632400322197,0.11693427711507866
5.851874649744184,0.11771987859992204
5.855121702254654,0.11850607006195386
5.8582966543263835,0.11929284058443464
5.861561732157674,0.12008019533348065
5.864762154640961,0.12086813752050224
5.867940053911503,0.12165665614627404
5.871122369075472,0.12244575394853616
5.874271967914433,0.12323542879285491
5.877382873761863,0.12402566920139367
5.880567445842926,0.12481648545627556
5.883673534624948,0.12560787415788582
5.886819720229209,0.12639983108551175
5.88995123377434,0.1271923628564239
5.893048239427479,0.12798546177477407
5.896166136592202,0.12877912978577732
5.899246635586591,0.1295733626590701
5.902332931160686,0.1303681612692178
5.905393074135267,0.1311635199336556
5.908495740693377,0.13195944503922746
5.911551611975091,0.1327559353414784
5.914539157467882,0.13355297945458652
5.917565846948365,0.1343505739442383
5.920593227476018,0.1351487249492309
5.923665364849211,0.13594743846151597
5.9267290417062215,0.13674671535682573
5.929738664551473,0.13754655084919543
5.932758773847273,0.13834694376581447
5.935732215151972,0.13914788687119803
5.938726431909398,0.13994938254146763
5.941696283682142,0.14075142583428185
5.944660793964548,0.1415540204693942
5.947605811185311,0.14235715843532437
5.95054828384317,0.14316084268744497
5.953532772071841,0.1439650743060253
5.956485362782317,0.14476985869176523
5.9594103663647155,0.14557518466946276
5.962330019844613,0.14638105396507692
5.965304153150428,0.14718747118117054
5.9682180295146505,0.14799443322817382
5.9711132327368945,0.14880193638523367
5.974040870509374,0.14960998125710065
5.976953686538573,0.1504185688072354
5.979816549859022,0.15122769608062403
5.982669859395751,0.15203735307561128
5.985579093699194,0.152847549539913
5.988459416801538,0.15365828615155802
5.991277012235333,0.1544695544043028
5.994095075889981,0.15528134854970027
5.996987621264096,0.15609367658319928
5.999796758063773,0.15690653987687586
6.002589926304946,0.15771992595273854
6.005368107052152,0.15853383317910205
6.008271799819489,0.15934827372014726
6.011028962280403,0.16016324823264896
6.013812473322585,0.16097873744396443
6.016578455911397,0.16179475212035638
6.019522253075446,0.16261129821459677
6.022322771128219,0.16342839205274293
6.025081213828718,0.16424600214707055
6.02786298711303,0.16506413941497194
6.0307171130194765,0.1658828020566767
6.033483813425066,0.16670200109525565
6.036202751247944,0.16752171127217694
6.039036170446018,0.16834194936293936
6.041837706421951,0.16916271842344469
6.044603701037833,0.1699840165537636
6.0473090690808835,0.17080582923334225
6.0500689907954595,0.17162815880698765
6.052855949580422,0.1724510140809683
6.0556197096329125,0.1732743974641204
6.058337897748065,0.1740982989829386
6.061038400262139,0.17492271493568504
6.063750990095964,0.1757476455431088
6.0664160755570045,0.17657308568399002
6.069107538045165,0.177399036277017
6.0718105944702545,0.17822549973945367
6.074458797168831,0.17905247188309567
6.077187741285771,0.1798799542050867
6.079938403718163,0.1807079622880081
6.0826250237406105,0.181536487936082
6.085311910931411,0.1823655251125798
6.088008678292878,0.18319507764160042
6.09066524637972,0.18402514102982362
6.093322106442202,0.1848557113907495
6.095987259578407,0.18568679273311708
6.098622309108281,0.18651838051329586
6.101259348337729,0.18735047264745738
6.103892448358439,0.18818307043044918
6.106575444585689,0.18901617662055623
6.1092494398996395,0.1898497989025064
6.111893094921165,0.1906839306181761
6.114542802742757,0.19151857110286227
6.117191814655923,0.1923537203506251
6.119856370713894,0.19318938041008443
6.122477117257555,0.19402555087429438
6.125160367948324,0.1948622287622259
6.1278208444610875,0.19569942644050414
6.130433737493068,0.19653712858530423
6.133077334976389,0.1973753392640663
6.135637389366646,0.19821405318083785
6.138209112272107,0.19905326141826934
6.140770403972792,0.19989296562778405
6.143428946091862,0.20073317309075583
6.146043264338295,0.2015738943812661
6.148636522872363,0.20241511782973434
6.151219610689187,0.20325684409498262
6.153784295462532,0.20409906742685982
6.156373568115188,0.20494179080643932
6.159004035795208,0.20578502163045465
6.161578087259107,0.20662875896311952
6.164115999312337,0.20747299263997168
6.166654272473806,0.20831771728683873
6.16919686425296,0.20916293832526792
6.1717524210940455,0.21000865592111156
6.174305946790304,0.21085486937385745
6.176873914918666,0.2117015836961802
6.17941629738843,0.21254879509513316
6.182038277968388,0.2133965098437009
6.184650522947592,0.21424473756367945
6.187171817830792,0.2150934670342937
6.189633020312403,0.21594268244305034
6.192153487138929,0.2167923833600993
6.19470770474431,0.21764258204207215
6.1972500299238,0.21849328134118642
6.199756366586498,0.21934447375097732
6.202295338550724,0.2201961601557742
6.204796699145649,0.22104834218426608
6.207321788240863,0.22190101713984708
6.20979775070713,0.22275418362198934
6.212289887443263,0.22360783704593082
6.21482114539527,0.2244619847908294
6.217331876850796,0.22531662930461896
6.21982239771131,0.22617176460521085
6.222328202104986,0.22702739342047615
6.224842965764479,0.22788351514522018
6.227356301594819,0.2287401343920468
6.229853829867292,0.22959724749915938
6.23238944024676,0.23045485670727173
6.234900639557974,0.2313129657699447
6.237358561334966,0.23217156489701937
6.239869513915436,0.23303065443546378
6.242405441294279,0.23389024471807296
6.244897215071805,0.2347503330639419
6.247348469179292,0.2356109104512973
6.249844724047274,0.2364719756609016
6.2523353721952954,0.23733353955322678
6.254820999333654,0.23819559470715782
6.257305250167703,0.23905814349806756
6.259773691738488,0.23992118599911305
6.262224118318741,0.24078471541265364
6.264669704839302,0.2416487322614105
6.267103228049935,0.24251323500683433
6.269568016267554,0.2433782245687386
6.272000100337303,0.24424370285988653
6.274433742345623,0.24510966503626566
6.276875298101051,0.24597611370396036
6.279371209586122,0.24684305451296168
6.2818454147968215,0.24771049387760716
6.284280554908598,0.24857842254998883
6.286732881686603,0.24944683825620936
6.289186633569524,0.2503157459159346
6.29163789099352,0.25118514533408426
6.294023185277501,0.252055028040986
6.296384379375427,0.2529253858982632
6.298788067107145,0.2537962197830124
6.301226536358474,0.25466754129325164
6.30365180904716,0.25553935111378445
6.306041950112124,0.25641164357163815
6.308483596020397,0.25728442097437504
6.310911272931264,0.25815768795559374
6.313345689809047,0.25903144494872093
6.315758093231527,0.2599056896504493
6.318183106773175,0.2607804199658641
6.320590464940981,0.26165563735422
6.323047597531817,0.262531345986902
6.325502621852444,0.26340754939156147
6.327927738596548,0.26428424617303925
6.330333984283932,0.26516143028489875
6.33277488917615,0.2660391029887656
6.335215235382262,0.26691726919782344
6.337674818722947,0.2677959326612121
6.3400818579901586,0.26867508793388
6.342462131050195,0.269554726827726
6.344873601685213,0.27043485222879743
6.3472862091107025,0.27131546630633013
6.349661586844593,0.2721965657622337
6.352022842095715,0.2730781457497904
6.3544236985545455,0.2739602094884258
6.356822189455017,0.2748427602788283
6.3592345986307,0.2757257993827843
6.361628877898747,0.27660932878028066
6.364020933829479,0.27749334403544645
6.366409929975254,0.2783778473187504
6.368758312267175,0.27926283206651065
6.371148374699137,0.280148300203365
6.373527980465028,0.2810342539032243
6.375958988114672,0.2819206983686661
6.378375775310233,0.2828076392334861
6.3807580903722485,0.28369506922202736
6.383136847912783,0.2845829860149713
6.385543469110872,0.2854713925878116
6.3879164098884536,0.2863602871165905
6.390338537384254,0.28724967368365145
6.392669076965593,0.2881395473777132
6.394993008318218,0.2890298963255757
6.3973216719092845,0.28992072336816055
6.399697913507055,0.2908120314676728
6.402082050941069,0.29170383007743544
6.404422457749793,0.2925961144567656
6.4067720172997005,0.29348887836165655
6.409143293898163,0.2943821293920206
6.41150848364397,0.29527586685498247
6.413874579339026,0.2961700924797372
6.416236342812346,0.29706480271156294
6.418620059173741,0.29796000400979944
6.421013280144335,0.2988556958567641
6.423426259529604,0.2997518856597147
6.425772345813671,0.3006485662524424
6.428115088377888,0.30154573006622665
6.430506812561309,0.3024433825918617
6.432866047413239,0.30334152819121873
6.435203456989239,0.30424015689245343
6.437582994871588,0.3051392763975409
6.4399186517865,0.3060388822878645
6.4422780220727995,0.3069389751520303
6.444640038255119,0.30783955670376417
6.447015504773038,0.3087406309880944
6.449408526548668,0.30964219963627565
6.451759259973828,0.3105442602021889
6.454127245595479,0.3114468121706165
6.45651262324732,0.31234985629834494
6.458871191310248,0.3132533964433676
6.461241452836426,0.3141574260354186
6.463657571824238,0.31506195473780235
6.466019145968514,0.3159669817588769
6.468422869253148,0.31687250446129706
6.470797496383879,0.31777852601867396
6.473165003901126,0.3186850433890309
6.475525938107096,0.31959205363832005
6.4778460815814345,0.3204995520344224
6.480236311825438,0.32140754187371334
6.482612271603455,0.3223160332520048
6.484973461904097,0.32322501823120675
6.4873286626067825,0.32413449630754065
6.489687715849153,0.3250444692133766
6.492069674885468,0.325954938615167
6.49443436046681,0.3268659053569288
6.496800375020926,0.3277773691809155
6.499148239165102,0.32868932896315417
6.501439188883295,0.3296017729328191
6.503840240583244,0.3305147110586197
6.5062093243759405,0.3314281516867417
6.508558802704044,0.33234208749253236
6.510910191953455,0.33325651946453433
6.5132620131715875,0.33417144500368157
6.515642020264339,0.33508686931839987
6.518030756895981,0.33600279740203093
6.520391346704055,0.3369192255892768
6.522742009876409,0.33783615258371213
6.525118257895936,0.33875357653564686
6.527443480785333,0.33967149880809355
6.529796251685898,0.34058991552665707
6.532110988000301,0.34150882435229724
6.534401871938431,0.34242822281224183
6.53673831066244,0.34334810891204226
6.53911322694885,0.3442684933809958
6.5415000308921964,0.3451893866580679
6.54385348300219,0.34611077833325465
6.5462089907587,0.34703267269904337
6.548558188704601,0.34795506493978534
6.550941958853784,0.34887795898989266
6.553342244531388,0.3498013645482924
6.555655387685728,0.35072527032042927
6.558001401326552,0.35164967073623465
6.560346072962115,0.3525745711391771
6.562688698577127,0.3534999708015357
6.565024469920734,0.3544258690675276
6.5673490208047065,0.35535226386437546
6.569703233670678,0.3562791574013347
6.572054998744399,0.3572065545869048
6.574393154216596,0.3581344511026973
6.576723575417613,0.35906284744871847
6.579079244155959,0.3599917447310511
6.5814229241080096,0.36092114509716333
6.583762871617383,0.36185104589118566
6.586080723164694,0.3627814464615085
6.588416348428545,0.36371234435544325
6.590810848385401,0.36464374967388424
6.593201488061889,0.36557566895526594
6.595534150827184,0.3665080944659438
6.5978988157406775,0.3674410251789184
6.600263758878417,0.3683744623772419
6.60265571765489,0.36930841343063897
6.6049936694319165,0.3702428717766032
6.6073661543373685,0.3711778364334177
6.609720788000171,0.37211331101208056
6.612064482192834,0.3730492908046968
6.614450810464457,0.37398578095544494
6.616834153857735,0.37492278575770344
6.619226326208549,0.3758603057283411
6.621631084377931,0.3767983440862798
6.623988883656967,0.37773689659201554
6.626366728208627,0.3786759603350954
6.62874755689925,0.37961553957219824
6.631096588203962,0.38055563091652467
6.633452606211869,0.38149623020554063
6.635839024473031,0.3824373433733193
6.638205747347373,0.38337897267481685
6.640591038405735,0.3843211159251953
6.642977184423481,0.38526377989881755
6.645338470810893,0.38620695566289326
6.647701616824708,0.38715064635190266
6.650078621421545,0.3880948511991402
6.652462466377515,0.3890395749759611
6.654837492857854,0.3899848161155703
6.657197144126844,0.3909305720570399
6.659584984393032,0.3918768447217148
6.661963660923345,0.3928236382213276
6.664311674001557,0.3937709467101783
6.666699673149942,0.39471876981234566
6.66908533601889,0.3956671172866881
6.671470611179656,0.3966159840304823
6.673851894535224,0.39756537131129827
6.676231753472282,0.3985152802158501
6.678625534836136,0.3994657101562954
6.681007808230361,0.4004166634941277
6.683419586118425,0.401368141425084
6.6858245755376355,0.4023201481004208
6.688209122818446,0.4032726791613258
6.69059976021321,0.40422573450820126
6.692939041795931,0.4051793088556646
6.695275453293371,0.4061333961403807
6.697649869517149,0.40708800159270503
6.700027405631724,0.4080431282492664
6.70244592041114,0.40899878365568837
6.704870710066963,0.40995497082074966
6.7072498434450285,0.41091168953555685
6.709605862934235,0.4118689281545258
6.711968580630352,0.41282668678328654
6.714377879709589,0.4137849712645369
6.716791703651844,0.414743789349554
6.719172844494736,0.41570313682444665
6.721611487072074,0.4166630143760773
6.7240530241670164,0.4176234346446425
6.726487772386447,0.41858439252972673
6.728903117965451,0.41954588800908776
6.7313183493026525,0.42050791766070816
6.733733023190447,0.4214704841989426
6.7361162388566465,0.42243357931430486
6.738530838106914,0.42339720879002307
6.740915573637409,0.4243613710179946
6.74330998896487,0.42532606302346904
6.745713053167821,0.4262912882378906
6.74811145119348,0.4272570469876083
6.750496927582538,0.42822333930618683
6.752892707840085,0.4291901611216851
6.755310324147619,0.43015751882193665
6.757732039146614,0.4311254188189083
6.760128505667747,0.4320938536120247
6.762563255842482,0.43306282604126595
6.764948478752179,0.4340323404610861
6.7673816834184874,0.435002387940759
6.769790418804376,0.43597297836111865
6.7722288653892155,0.436944111875212
6.774634162085553,0.4379157857858386
6.777090461790374,0.43888800323699584
6.7795594209639125,0.4398607732718468
6.7819831515377755,0.4408340921979933
6.784404013571269,0.4418079521482147
6.786842864013996,0.4427823569709378
6.789314541149963,0.44375731515739036
6.791762471836056,0.44473282346217663
6.79421161927885,0.4457088830627347
6.796633257496111,0.4466854909788961
6.79905490511463,0.4476626416086713
6.801501338287637,0.4486403404471732
6.8039680365525586,0.4496185924944221
6.806449709135353,0.4505974032327817
6.808910334304343,0.4515767692486457
6.811428770706592,0.45255669683806227
6.813871156702273,0.45353718763366896
6.816339946094457,0.4545182302879952
6.818777177405398,0.4554998283527861
6.821202392603843,0.45648197507716576
6.823630726880806,0.457464671402404
6.826094484484678,0.45844792001746115
6.82859963067937,0.4594317323210914
6.831050000150072,0.46041610651905585
6.833539507574979,0.46140103735725424
6.836045574689176,0.46238654017860503
6.83850944367871,0.4633726048850162
6.840993545056854,0.46435923034374615
6.8434701690477535,0.4653464206351335
6.845935540840578,0.46633417274458866
6.848380537055614,0.4673224840459729
6.85081081381904,0.46831134759522786
6.853282404120523,0.46930077116619684
6.855773106233767,0.4702907590442788
6.858247774740669,0.4712813148941312
6.860709057906815,0.4722724330795202
6.863179593436749,0.47326411299600146
6.865724333751292,0.4742563664586796
6.868222939222162,0.4752491966081505
6.870738229143002,0.4762425998008887
6.873202534423571,0.477236573815532
6.875654142742227,0.4782311094989744
6.878154252622926,0.4792262102546283
6.880693903330905,0.4802218916164332
6.883238416409336,0.48121815520081623
6.885755207363583,0.48221499814269436
6.888259140586751,0.48321241965294837
6.890776036570924,0.48421041583700986
6.8933206810799685,0.48520899486594543
6.8957966554175325,0.48620815079602353
6.898288896444347,0.4872078797351631
6.900774415153474,0.48820818104906116
6.903271442500781,0.48920905378202745
6.9058066732084615,0.49021051045899416
6.908299906438766,0.49121254441694434
6.910850065236751,0.4922151593921343
6.913450336684452,0.4932183722873112
6.916030116637199,0.49422218306395077
6.918524095445718,0.49522657970352923
6.92102161408708,0.49623155411187264
6.923565303593574,0.4972371102024202
6.926096805972442,0.4982432556957987
6.928657051044766,0.499249990684166
6.9311994015634,0.500257318127172
6.933710567591373,0.5012652305785678
6.9362433454677,0.5022737283163328
6.938845968629966,0.5032828233830287
6.941407605012554,0.5042925184657143
6.943982889775747,0.505302809751341
6.946569772893346,0.5063137035124451
6.949117196510211,0.5073251955625144
6.951633596221233,0.5083372752584259
6.95416249574871,0.5093499432137334
6.956726474174044,0.5103632038936489
6.959318053515054,0.5113770700971841
6.961885153287847,0.512391535980764
6.964468432708153,0.5134066045248092
6.967004801669631,0.5144222718628899
6.969573212984237,0.5154385339066903
6.972167474473268,0.5164554017369523
6.974757851940843,0.5174728765103062
6.9773871021915195,0.518490962922663
6.980014035198281,0.5195096655486015
6.98267553787433,0.5205289896487764
6.985235001406628,0.5215489265853518
6.987869492709704,0.5225694715530144
6.990473412804772,0.5235906348286418
6.993092032481199,0.5246124097102535
6.995713264937645,0.5256348040193102
6.99833584492924,0.5266578131638008
7.000983706864994,0.5276814442610982
7.003606868790586,0.5287056957590247
7.006291721429609,0.5297305753400045
7.008908141953145,0.5307560808555607
7.011532683599661,0.5317822029594341
7.014184602259948,0.5328089496441086
7.016845820812527,0.5338363242698235
7.0194981464865664,0.5348643285524587
7.022149475224605,0.5358929594537499
7.0248305250405,0.5369222232714729
7.027497149524452,0.5379521210411211
7.03015594007148,0.538982648903406
7.032843248864936,0.5400138121764457
7.035531640110847,0.5410456148085168
7.038201036081695,0.5420780526965823
7.040947364015651,0.5431111333827201
7.043663600847171,0.544144868570076
7.0463345542017874,0.5451792399680239
7.049072590516181,0.5462142579033686
7.0517815743948065,0.5472499245308007
7.054470554314124,0.548286238025103
7.057130762532568,0.5493231864400728
7.059839166435558,0.5503607762564943
7.0625757208238396,0.5513990170951932
7.065302704584234,0.5524379126277966
7.0679788656153875,0.5534774536081394
7.070729133674507,0.5545176422286059
7.073445298220129,0.5555584895700852
7.076133450032852,0.5565999818409655
7.078865388072863,0.5576421262706792
7.081618716457585,0.5586849266485049
7.08436756713051,0.5597283896681985
7.087070639116328,0.5607725071816445
7.089800941694601,0.5618172771753531
7.092558311948701,0.5628627098747069
7.095261751847957,0.5639087982621933
7.09796129043258,0.5649555378103661
7.100701715987153,0.5660029311013842
7.103556963572002,0.5670510027384452
7.1063451991620665,0.5680997540898596
7.109131257840064,0.5691491781159571
7.11193921487072,0.5701992794927366
7.114759071610415,0.5712500603986795
7.117576031558732,0.5723015243613013
7.120384778135595,0.5733536693524999
7.123209834970052,0.5744064967681044
7.126028665479319,0.5754600092016513
7.128816208274415,0.5765142017472779
7.131621795390784,0.5775690713346056
7.134435557028896,0.578624625844179
7.137253571488467,0.5796808645016408
7.14004774024913,0.5807377851874135
7.1428770930987,0.5817953907860471
7.145774514980984,0.5828536928146477
7.148621020945982,0.5839126970138309
7.151503194069556,0.5849723990723421
7.154321934771269,0.5860327962122929
7.157220830377017,0.5870938918118981
7.160090952865334,0.5881556935331905
7.162993002091063,0.5892181994486343
7.165868021932327,0.5902814132201586
7.168807320872979,0.5913453392569585
7.1717138897208725,0.5924099805013869
7.174656290520828,0.5934753385636146
7.177589542783791,0.5945414200042438
7.1804731324519535,0.5956082150966187
7.183366553938884,0.5966757178419428
7.186270356326721,0.5977439344455887
7.189164532587051,0.5988128651548896
7.192071436123719,0.5998825082137149
7.19501563948759,0.6009528737525358
7.197965808589906,0.6020239641835038
7.200893322346387,0.6030957814096546
7.203849938059788,0.604168323596906
7.20677917968076,0.605241595051289
7.209653475337714,0.6063155830441156
7.212588371952391,0.6073902855869613
7.215532203054596,0.6084657206349635
7.218496108170306,0.6095418850575333
7.221503673886839,0.6106187886164103
7.22448652760502,0.611696438842997
7.227477924609443,0.6127748279919568
7.230474954237948,0.613853960319725
7.233484793872557,0.6149338411722288
7.236523599357064,0.6160144716314337
7.239600097461404,0.6170958656384704
7.242659051324478,0.618178024509154
7.245705562449177,0.619260942230814
7.2487240354176095,0.6203446172563589
7.251729309945312,0.6214290450200143
7.2547743395350945,0.6225142262022039
7.25779621807127,0.6236001675074643
7.260892310598741,0.6246868707979196
7.263940894357409,0.6257743480904455
7.267024152966341,0.6268625890506394
7.270140062921588,0.6279516071332171
7.273280709946241,0.6290414125041355
7.276373004795497,0.6301319987081745
7.279441172466474,0.6312233614487962
7.282503017639621,0.6323154912391508
7.285588406082902,0.633408396627028
7.2886849820708965,0.6345020762597817
7.291795994576991,0.6355965419425125
7.294897173628972,0.636691787653025
7.298079284469703,0.6377878277183142
7.301239253700218,0.6388846687261752
7.304383123858547,0.6399823056714847
7.307515116887997,0.6410807349661857
7.31069226538572,0.642179962216759
7.313927923783083,0.6432800018918967
7.31714718591065,0.6443808602971524
7.320386963768587,0.6454825364734275
7.32354159061437,0.6465850277211814
7.326663433929743,0.6476883117352644
7.32988481099754,0.648792400989515
7.333097039788658,0.6498973114619665
7.336339928951971,0.6510030413149218
7.33957390407694,0.6521095976322628
7.342774152482408,0.6532169729212018
7.346011219151075,0.6543251692495302
7.3492134480344,0.6554341871462169
7.3524748541737335,0.6565440303488225
7.355773185359455,0.6576547118915949
7.359098631173607,0.6587662415794351
7.362406027135454,0.6598786221009616
7.365648414315425,0.6609918415231002
7.3689184536360886,0.6621058922596023
7.372167537556866,0.663220783238411
7.375408605004149,0.6643365056693028
7.378742195668589,0.665453069830471
7.382110338344277,0.6665705019478898
7.385382517210996,0.6676887870575601
7.388689832853866,0.6688079167804211
7.392047542432986,0.6699279067236548
7.395436556574119,0.6710487675387594
7.398807981636427,0.6721705025285016
7.40214894715624,0.673293100519625
7.4055921448515605,0.6744165813545366
7.408951087351362,0.6755409386843363
7.412336958483069,0.6766661690577952
7.415818758808988,0.6777922896132264
7.41927819256861,0.6789193120277977
7.422732895436206,0.6800472319797555
7.426155966538346,0.6811760444365172
7.429554875367273,0.6823057457292685
7.433042810476152,0.6834363377944412
7.436540727894416,0.6845678457261745
7.440019266237274,0.6857002600027554
7.443513131298113,0.6868335830084302
7.447069219694616,0.6879678280298883
7.450561286070881,0.6891029944279131
7.454086655339333,0.6902390741437798
7.457723912733574,0.6913760930365646
7.4613294029410495,0.6925140620116035
7.46487609872838,0.6936529702602588
7.468437426436339,0.6947928063251987
7.471966089852666,0.6959335774333982
7.4755281187880485,0.6970752755670073
7.479124174752505,0.6982179176018152
7.482765009470563,0.6993615121016421
7.486348596597973,0.7005060571372667
7.489956268957205,0.7016515523686832
7.493647159592504,0.7027980069498605
7.497311876175017,0.7039454363510594
7.500939949280898,0.7050938282454786
7.504628292643076,0.7062431861715827
7.508246899369469,0.7073935153276117
7.511895630341064,0.7085448023055593
7.515649843597362,0.7096970739922799
7.519373665972591,0.7108503396295452
7.523150162303284,0.7120045949186109
7.52699606784423,0.7131598709888985
7.530756461327521,0.7143161545708527
7.534543508934394,0.7154734475954915
7.5383303725600435,0.7166317474017848
7.542117172287715,0.7177910580102826
7.54592515744889,0.7189513830033324
7.549753821205229,0.7201127286592311
7.5535848763215725,0.7212750986423722
7.557444982020803,0.7224384957501346
7.561339422329418,0.7236029363939144
7.565270491489563,0.7247684242037296
7.569146964360482,0.7259349618945969
7.573043969366989,0.7271025426139072
7.576969508788754,0.7282711747006669
7.580885270813231,0.7294408647259532
7.584799040088958,0.730611605761205
7.588779030671976,0.7317834148682291
7.592739520448856,0.7329562928513068
7.596778910492172,0.7341302521581454
7.600767121885776,0.7353053005830216
7.60471107170645,0.7364814185778115
7.60875525058707,0.7376586201957445
7.612780833832496,0.7388369147910159
7.616879677166747,0.7400163125926325
7.620979747656868,0.7411968235979116
7.625129333827492,0.7423784597383803
7.6292731222764205,0.7435612196656481
7.633441843953071,0.7447451166665581
7.63759762559237,0.7459301442318522
7.641798753478313,0.7471163184516548
7.645947845403331,0.7483036286765101
7.650164750460597,0.7494920851151308
7.65431050132466,0.7506816859873733
7.658531850236279,0.7518724309022361
7.662798672538926,0.7530643428660925
7.667082208462227,0.7542574267370281
7.671386048690877,0.7554516939206575
7.6757241580999676,0.7566471472446259
7.680039233096842,0.7578437930113305
7.684443960013755,0.7590416404169404
7.688802643972817,0.7602406986392258
7.693124386779398,0.7614409543731052
7.697515907370324,0.7626424134471064
7.701921961227251,0.763845092645938
7.706346505787602,0.7650489931711787
7.710807098136905,0.7662541261078035
7.715300024939231,0.7674605010623095
7.719840147159844,0.7686681308813623
7.724434042674824,0.7698770358290248
7.728999718286604,0.771087211651271
7.733663389092445,0.7722986759752823
7.738264599053061,0.773511434173047
7.742852828535313,0.7747254750626783
7.747495196412917,0.7759408065976507
7.752106985902609,0.7771574320795295
7.756829055462881,0.7783753666331129
7.76148913250239,0.7795946227945645
7.76617865507851,0.7808151826276961
7.770911085071266,0.7820370767286426
7.775640093654953,0.7832602937380952
7.780489235819247,0.7844848640997043
7.785287141798146,0.7857107977544042
7.790143535953817,0.7869380884367414
7.795064903691162,0.7881667699833947
7.79996500022842,0.7893968328838898
7.8049330355161635,0.7906283010607105
7.8098747148610395,0.7918611736547241
7.814859646228228,0.7930954539241141
7.819887598692151,0.7943311584471129
7.824851057556225,0.7955682888911826
7.82988319822025,0.7968068391386876
7.834923690622447,0.7980468252003188
7.840040075239051,0.7992882635045241
7.845204817028036,0.8005311750470743
7.85039492798723,0.8017755665577878
7.855547900191222,0.8030214413429644
7.860827492656835,0.8042688131662858
7.866120251358961,0.8055177051854536
7.8714316395358574,0.8067681220436376
7.876736582022086,0.8080200700718143
7.882077933951271,0.8092735496313916
7.887417553866367,0.8105285782761218
7.892802629327012,0.8117851485197213
7.898320580006304,0.8130433005837561
7.903879590703607,0.8143030609263784
7.909341022254126,0.8155644202589639
7.914908797933574,0.8168273780326438
7.920515705393405,0.8180919663978539
7.926110094026227,0.819358186559997
7.931800844194544,0.8206260476446094
7.937519269807798,0.821895578995564
7.9433199067936675,0.8231667935370186
7.949092560740075,0.8244397084204237
7.954892878237885,0.8257143136883787
7.960581437565361,0.8269906137508293
7.96643232514189,0.8282685999303839
7.972296273819127,0.8295483178201909
7.978141061692661,0.8308297621162222
7.98405230928713,0.8321129381424214
7.990111923562099,0.8333978862066331
7.996161549211997,0.8346846246650895
8.002197013768553,0.8359731609837522
8.00837743169639,0.8372635026623773
8.014603179604322,0.8385556937845252
8.020885549058,0.83984974525759
8.027185594212765,0.8411456720529643
8.033496017656319,0.8424434851296894
8.039829617464928,0.8437431827871108
8.046170411205585,0.845044788917369
8.052513219983894,0.8463482827917272
8.05907871913833,0.8476537232292572
8.065658311600542,0.8489611398041603
8.072208531651945,0.8502705357331029
8.078881327158113,0.8515819236148592
8.085614271162877,0.8528953396248765
8.092294214880505,0.854210788579614
8.099109171704521,0.8555282698147366
8.106132761569095,0.8568478667695152
8.1130777765699,0.8581695778990416
8.12002441245377,0.8594934082679925
8.127081579556435,0.8608193764761672
8.134233767960136,0.8621475109744648
8.141353841038917,0.8634778341842464
8.148700619637562,0.8648103669855474
8.15616808570908,0.8661451842804574
8.163539197326235,0.8674822797280374
8.171004654723527,0.8688216623726811
8.178601755386122,0.8701633662043147
8.186281197085451,0.8715074330933351
8.194106886778238,0.8728539033970804
8.202000134017522,0.8742028098344914
8.209997913516164,0.8755541887598984
8.217936490184961,0.8769080548670554
8.225891898352335,0.8782643903632563
8.234022460680293,0.8796232438678233
8.242247681991723,0.8809846584039576
8.250503994832703,0.8823486578651523
8.258837934160534,0.88371526524409
8.267241897504979,0.8850845094593132
8.275907569349398,0.886456448652508
8.284608496609446,0.8878311339923657
8.293274781716049,0.8892085668006022
8.30211567117408,0.8905887824675833
8.311078133371398,0.8919718213571002
8.32013744620464,0.8933577467493365
8.329391407715907,0.8947465791388388
8.33872241511492,0.8961384054172985
8.347991411727817,0.8975332162653488
8.357315862539025,0.8989310040590652
8.366926767439047,0.9003318400394259
8.37684022174208,0.9017358255447371
8.38692648656092,0.903143060829725
8.397026672519726,0.9045535649311408
8.40718014171283,0.9059673672198405
8.417377104408285,0.9073844792892104
8.427699646881248,0.9088049399858985
8.438458934937977,0.9102288502332041
8.449315844527801,0.911656318968277
8.460424483421322,0.9130873949201551
8.471625984925433,0.9145221540616073
8.4829646730117,0.9159606483125587
8.49439289602151,0.9174028977544983
8.506260219789082,0.9188490377913573
8.518205130784809,0.920299144015233
8.530275315751313,0.9217532602487074
8.542521768753407,0.9232114597779569
8.555238354686782,0.9246738468144546
8.568281034216094,0.9261405872147599
8.581391048938357,0.927611744301397
8.594980022668206,0.9290874236511195
8.608661031575405,0.9305677591904066
8.622511486055247,0.9320527953621454
8.63652954719711,0.9335425906685116
8.650816988365447,0.9350372532266148
8.665360288701764,0.9365368820344845
8.68042723765286,0.9380416208536598
8.696008698324675,0.9395516915447963
8.711853981891643,0.9410672372167659
8.727969111786068,0.9425883662000932
8.744724116129643,0.9441152566440887
8.76166439900769,0.9456481076336345
8.778758254141643,0.9471869575929751
8.796615139445619,0.94873200220148
8.814789130755395,0.9502834706959462
8.833944756106836,0.9518416072331578
8.853775538746916,0.953406776103738
8.874115037387016,0.9549791900505417
8.895234125566144,0.95655913742009
8.917150018806534,0.9581469127799982
8.940104805436034,0.9597428999008198
8.96408281267663,0.9613475576597265
8.988810766712936,0.9629612335402994
9.014290632627489,0.9645842758059069
9.040630975466215,0.9662170112545071
9.068553934748298,0.9678599396959289
9.098428822011313,0.9695138780516177
9.128707858833204,0.9711793111951201
9.161657047198538,0.9728568622155948
9.196493327204259,0.9745475955956078
9.2333937396264,0.97625230506672
9.273036632978405,0.9779721225947994
9.31621110088922,0.979708350877403
9.363546885525409,0.9814627802565479
9.415651349591,0.9832373656883295
9.474053099850757,0.9850346665905314
9.53866888397084,0.9868575428566221
9.612181851575613,0.9887095133304353
9.699314993202258,0.9905959134030319
9.804884774704089,0.9925244430431889
9.941887104898942,0.9945068629221407
10.148303092427831,0.9965670147251602
10.626055460982831,0.9987727795551686


==> figs/papr_qamsip.csv <==
PAR,CDF
4.286798085730136,0.00026998705453516335
4.501179306438083,0.0008353621663417518
4.59725764421721,0.0014183921620173983
4.6635313626907156,0.0020120979304722093
4.715490996192772,0.0026138784418478747
4.757826193333131,0.0032221705335429315
4.794214849475335,0.00383595468993589
4.826586302131198,0.004454616946874148
4.854780879820861,0.005077599950051237
4.880806276036316,0.00570445657666608
4.9047072565941345,0.006334948469569111
4.9263916090615805,0.006968736468566099
4.946860675997391,0.0076056077379053144
4.965982665126287,0.008245385263384917
4.984332202929493,0.0088879276096633
5.001550280771927,0.009533102589094332
5.017835389355675,0.010180773416566338
5.033482558532444,0.010830828095420783
5.048534848201134,0.01148318378608739
5.0627153800192985,0.012137736675160595
5.076550836673586,0.012794400296950089
5.089740407619494,0.013453113607701406
5.102353351119441,0.014113790127834178
5.114640087374747,0.014776353678343384
5.126561269868298,0.015440769319485358
5.138053071146469,0.016106982783128748
5.149150298307523,0.016774924844644473
5.160075592624811,0.01744456468399599
5.170583794532382,0.018115858429618322
5.180862930941766,0.018788761484446036
5.19078919839738,0.019463228071421878
5.20054400194208,0.020139229851974756
5.210051558315496,0.020816726255430407
5.219338861191706,0.02149569326663061
5.228459489853258,0.02217609834432834
5.237350372433013,0.022857921126773966
5.2459681688322,0.023541113818700558
5.2545771471185665,0.024225664220225842
5.262971619874089,0.0249115550923204
5.271200160446838,0.025598763997929333
5.279333422492081,0.026287261919903465
5.287351792713396,0.026977048278886893
5.295086019506789,0.027668084600364604
5.302605885755157,0.028360333179817652
5.310140901106737,0.02905378082865799
5.317719517742635,0.0297484371888402
5.325048906480773,0.030444290886310028
5.332297545448529,0.03114130930925274
5.339507053326052,0.031839490536537424
5.346540304817914,0.032538819426699186
5.353410246576276,0.033239266213166425
5.360133721833539,0.033940811100917456
5.36683157617222,0.0346434388830526
5.3734047008556605,0.03534714232387992
5.379957621386196,0.0360519086400906
5.386450238774953,0.03675773516899466
5.392841469383323,0.037464611523784566
5.399057873254681,0.03817251378888742
5.405193375775637,0.038881421171436996
5.411355279760262,0.03959133146904644
5.41744196693161,0.04030224827612165
5.423377783194222,0.04101414798358202
5.4292321067330365,0.04172701307022718
5.435049558286349,0.04244083708183224
5.440987803710746,0.04315562708175921
5.446786032883634,0.04387138836991668
5.452455714907439,0.044588090114599084
5.45811180106422,0.04530572804438309
5.4637181837513324,0.04602429787633468
5.469346752739638,0.046743798000001495
5.474854237118033,0.04746422058503877
5.480239768765073,0.04818554880932099
5.4856003011381045,0.048907768563973913
5.490892052210557,0.0496308740750107
5.4961010218681094,0.050354856200996986
5.501256463559944,0.0510796999319451
5.506397327689174,0.051805404171186675
5.511527057316993,0.052531967715342784
5.516573389241964,0.053259383275344234
5.521594538320862,0.05398764253645854
5.526601632547999,0.05471674164096794
5.531525271594223,0.05544667647506149
5.536437012775222,0.056177437266741924
5.541294259653988,0.05690901959008103
5.5461109385612195,0.05764142053251646
5.55084697110598,0.05837462441748104
5.555595390418964,0.05910862840498292
5.5603584566353845,0.05984343782868322
5.56510609968323,0.06057905348111806
5.569770252307409,0.061315465770353274
5.574355069234067,0.06205266278814505
5.578915712808808,0.06279063634684756
5.583482850895421,0.06352938501174984
5.58802589334451,0.06426891012932144
5.592536197318236,0.06500920429622928
5.596995997332265,0.06575026747180646
5.601476253182299,0.06649208954890595
5.605914643648459,0.06723467643687181
5.610270404455784,0.06797801459208208
5.614616988246886,0.06872209704524412
5.6189114476896025,0.06946692157738502
5.623183194566264,0.07021248071388554
5.62746015467254,0.07095877201704921
5.631746405425363,0.07170580173712408
5.635949876108424,0.07245356151055665
5.640199388979992,0.0732020478544452
5.64438755352261,0.07395126399011974
5.648550852871067,0.07470119998244372
5.652639954370835,0.07545184789461742
5.6568119642979955,0.0762032100021288
5.660963092329904,0.07695529183164687
5.665077475979941,0.07770809380590347
5.669123837084194,0.07846160014108652
5.673109293110166,0.07921580456763783
5.677010153702464,0.07997069419375039
5.68099050880388,0.08072626609332059
5.684928741933732,0.08148253099928116
5.688862750222222,0.08223947923503468
5.692735452090392,0.0829971104407819
5.696535564813632,0.08375541050214746
5.700339023100308,0.08451437169208934
5.704185664740457,0.08527400437529997
5.708019848569094,0.08603430737823922
5.7118005114977315,0.08679527982534205
5.71554403596328,0.08755690936485375
5.719304103793655,0.08831919906322973
5.723041703356494,0.08908214469934728
5.726789509429609,0.08984574936416542
5.730485796622014,0.0906100095621297
5.734201804225254,0.09137492057353058
5.737841486304498,0.0921404818142887
5.7414636013886335,0.09290668141003154
5.745126663481226,0.09367352453759363
5.748763119612052,0.0944410129475468
5.752406653692106,0.09520914263219972
5.755979314371757,0.09597791526343809
5.759527987050547,0.09674731374009791
5.763070424434155,0.09751734285188116
5.766636457241311,0.09828800281509294
5.770120611953735,0.09905928769138106
5.773613151810238,0.09983119200378762
5.77708022039571,0.10060371660829241
5.780563189585369,0.10137685691880594
5.7840512740606,0.10215062028707962
5.787525646708989,0.10292500276309362
5.790967229275725,0.1037000030082394
5.794417427490031,0.10447561680584579
5.797836510710436,0.10525184763674941
5.8012172538020454,0.10602868250669505
5.804616979599049,0.1068061259839916
5.808023441814063,0.10758417908375632
5.811428945551069,0.1083628420806461
5.814847827048627,0.10914211666194173
5.818226175713143,0.10992200240909539
5.821582148554024,0.11070249331473055
5.824936412324929,0.11148358536516555
5.828261050988666,0.11226528022578265
5.831539942727586,0.11304756942475244
5.834799134936287,0.11383044751155337
5.838048288655973,0.11461391129450071
5.841288392519466,0.11539796219144899
5.844564910771009,0.11618259986098234
5.847832628874112,0.1169678298324231
5.851016121093922,0.11775364369288202
5.854250965406856,0.11854003708791977
5.857493294837042,0.11932701865837941
5.860697723614548,0.12011458351222613
5.86389186014549,0.12090272904019102
5.867090773471167,0.12169145505080853
5.8702939582996985,0.12248076245325284
5.873434005806057,0.12327064821981698
5.876574867744159,0.12406110069936852
5.87978548320456,0.12485213608258716
5.882969437541461,0.12564375156700464
5.8861052048720826,0.1264359442421052
5.889255264789253,0.12722871076936196
5.892364546834288,0.12802204797056746
5.895494955301898,0.12881595585771763
5.898582818733387,0.12961043245776685
5.901638001002732,0.1304054693521279
5.904702323134348,0.13120106847741966
5.907767057626739,0.13199722990303997
5.910783598995359,0.13279394625714686
5.913870250600315,0.1335912237810653
5.91696209652371,0.134389068228462
5.920063185018069,0.13518748219562013
5.923141022530467,0.13598646541071366
5.9261444499801295,0.13678600831948418
5.929123036539931,0.1375861005862591
5.932108439049381,0.1383867432389679
5.935018597541722,0.13918792929841645
5.937978420929996,0.1399896569283158
5.9409185858820655,0.14079192761639847
5.943896893466609,0.1415947482583665
5.946820406238421,0.1423981128800278
5.949794325250101,0.14320202288564854
5.952729452882224,0.1440064807501099
5.955683214536818,0.14481148291919924
5.958653423166505,0.14561703546257768
5.961626112482696,0.14642313904476786
5.9645701293529685,0.14722979291557492
5.967513795848477,0.1480369919503007
5.970421353293827,0.14884473694607078
5.973322384402433,0.14965302108426404
5.976214206507582,0.1504618437455049
5.979091438612763,0.1512712063160435
5.981914567069884,0.15208109871691253
5.984741888059632,0.15289151699972525
5.9876061422981,0.1537024665072
5.9904697975107934,0.15451395281339683
5.9933223655610055,0.15532597236628645
5.99615361307551,0.15613852411784482
5.99900392294011,0.1569516060725124
6.001879705250308,0.15776522482897104
6.004755553802382,0.1585793833692702
6.007648022195603,0.15939408184138815
6.010456870314073,0.16020931602854163
6.013295266432083,0.16102507981820585
6.016092379184998,0.16184137393987288
6.0189249809099366,0.16265819598644152
6.021785754252564,0.16347555383028756
6.024622220595723,0.16429344806717197
6.027439573917937,0.16511187668475966
6.030214566765871,0.16593083026683292
6.0329839766150135,0.16675030851685987
6.035737851923369,0.16757030600724374
6.038555395901087,0.16839082990177856
6.0413470561514195,0.16921188566013004
6.044088205627297,0.17003346320619916
6.04682381773025,0.1708555598644156
6.049587766059741,0.17167817525834958
6.052357176321426,0.17250131746112188
6.055034603927424,0.17332497473068753
6.057750178358237,0.17414914320965097
6.0604364355566895,0.17497382584414062
6.063159829015326,0.1757990188902007
6.0658838522425915,0.17662473235427129
6.068609728584399,0.1774509636303545
6.0713519044093625,0.1782777154795835
6.0740254837102725,0.1791049829399981
6.076717331930394,0.17993276105256342
6.079383044588028,0.18076105002952478
6.082056311180303,0.18158984864203756
6.084700010542114,0.18241915489359822
6.087368482569407,0.18324896756354525
6.090085190773841,0.18407929449781488
6.092754780420054,0.18491013847994234
6.095442783659507,0.1857414922516645
6.098112302905341,0.18657336320850884
6.100757118638756,0.18740573978164068
6.103389989940577,0.18823862369311675
6.106037413421374,0.1890720134609422
6.108650677637264,0.18990590903581817
6.111306101988708,0.19074030844266346
6.113981077414167,0.19157522146292202
6.1166308335415644,0.19241064761776216
6.1192857840379435,0.19324658287774998
6.12188148541798,0.1940830234167002
6.124533770891962,0.19491997029490735
6.1271615161251,0.19575742506724866
6.129819467001,0.19659538988888992
6.132453446154267,0.19743386691476467
6.135036335457334,0.19827284673175466
6.1376433949640115,0.19911232736197443
6.140259776448014,0.19995231297633106
6.1428640125584435,0.20079280441407876
6.14547739422791,0.2016338000470427
6.148095051361529,0.20247530315461507
6.150699738973235,0.20331731185302068
6.153344703356361,0.20415982922089235
6.155961833400598,0.20500285890024114
6.158538483326677,0.20584639117901238
6.1611089498113705,0.20669042330480708
6.163682333595332,0.20753495688562706
6.16622144286148,0.20837998618047596
6.168826704288059,0.20922551715777432
6.1713946120538274,0.21007155152217508
6.173965726311032,0.21091808632566206
6.1765317438536815,0.2117651226814648
6.17907161586007,0.21261265634057083
6.181613093454767,0.21346068618837716
6.184146468159154,0.21430921169480507
6.186687813899353,0.21515823278627008
6.189225722251852,0.21600775088073085
6.1917748651480755,0.21685776596510178
6.194318697754453,0.2177082805564973
6.19684976539212,0.21855929223582793
6.1993374902600396,0.21941079507872502
6.201860153777756,0.22026279027650636
6.204355803836297,0.22111527659407434
6.206879737676776,0.22196825550236463
6.20941832638406,0.22282173329087768
6.2119225237535405,0.2236757060628247
6.2143883385848975,0.22453016814187568
6.216850486716317,0.2253851133514378
6.21938597784323,0.2262405513338195
6.221925581196887,0.22709648984483377
6.224403035978282,0.2279529239548602
6.226914025269041,0.2288098472308726
6.229436026834856,0.22966726938987653
6.231940775737193,0.23052518777160233
6.2344429324222395,0.23138360008572245
6.236920088110411,0.2322425050212459
6.239392480355815,0.23310189979777585
6.241856278119174,0.23396178208074656
6.24434848589546,0.23482215648166704
6.246804571398584,0.2356830203296624
6.249279996571157,0.2365443736909906
6.251737542623213,0.2374062154177691
6.25422518072824,0.23826854801181338
6.256688711291104,0.23913137298913156
6.259155377809622,0.23999468746053176
6.261613835041608,0.24085849252138844
6.264057502470676,0.24172278344567094
6.266525916389663,0.2425875646584015
6.268954125750423,0.24345283370994983
6.271436445667535,0.24431859105132148
6.273921104077198,0.24518484395287718
6.276314921915503,0.24605158525066093
6.278742823439557,0.24691880507368114
6.281206787655926,0.24778651494438833
6.283643694791417,0.24865471398576744
6.286091885110361,0.24952340120670113
6.288542614794723,0.2503925791022353
6.290986770302293,0.25126224709255557
6.293426963761093,0.2521324037428874
6.295842015430992,0.2530030484633171
6.298236853257299,0.2538741730745863
6.300691380863874,0.25474578533622183
6.303131996306971,0.2556178887233076
6.305564074334204,0.25649048189433854
6.307973505675766,0.25736356212238853
6.310347951716189,0.25823712293940304
6.312757705546872,0.25911116393002803
6.31518212383812,0.25998569114383413
6.317614528184731,0.2608607099636635
6.320026650610573,0.2617362147273846
6.3224550985839265,0.2626122083220642
6.324899719363598,0.2634886946754588
6.327317089833954,0.264365668988471
6.329737634906675,0.26524313496921187
6.332150692868298,0.26612108762735603
6.334524887501589,0.2669995261752187
6.3368986176384965,0.2678784418470549
6.339342878498887,0.2687578470329522
6.3417342755819845,0.26963774213512387
6.3441497959677715,0.27051812432080136
6.346565110999675,0.2713989947379393
6.348981659338485,0.2722803577408605
6.351371067201228,0.273162207667293
6.353786641562905,0.27404454445591414
6.3562070745966,0.2749273728536973
6.358639536386892,0.27581069572980815
6.361024751575087,0.2766945084739303
6.363406215381427,0.27757880615451613
6.365830492833363,0.27846359233369483
6.368242953681346,0.2793488722335753
6.370643138763437,0.28023464345623966
6.373021812974282,0.2811209015606093
6.375432957196956,0.2820076470983659
6.377819708536933,0.2828948846853864
6.3802263353993425,0.28378261039290853
6.382654938420493,0.2846708317809701
6.385076687600286,0.28555954839578046
6.387500969190095,0.2864487615354607
6.389908079174765,0.28733846884193903
6.392307387434185,0.2882286695501165
6.394723184523146,0.2891193634013559
6.3970947586003275,0.29001054854757324
6.3994583589380065,0.29090221932392185
6.4018261947389234,0.2917943759501907
6.40420438940698,0.2926870203714114
6.406574061856174,0.2935801523471027
6.408967520859929,0.2944737743675092
6.4113550538956625,0.29536788903297106
6.413735139486294,0.2962624938723476
6.416122139651701,0.2971575900670631
6.418490993891405,0.2980531769976613
6.420850145393453,0.2989492514156091
6.423219096243814,0.2998458122335279
6.4256009480326215,0.3007428660903381
6.42795366887576,0.30164040737428394
6.430297070387342,0.30253843462494656
6.43263865938403,0.3034369459982867
6.43497036978741,0.30433594154104976
6.437338420429188,0.3052354220281807
6.43970657742361,0.3061353955232043
6.442068741629169,0.30703585801054056
6.4443988048455365,0.30793680766796133
6.446725042205479,0.308838239243318
6.449080286409212,0.3097401572356006
6.4514546129023715,0.31064256685923525
6.453791986974363,0.311545465892364
6.456112907900192,0.3124488496335859
6.458475757817412,0.3133527199016384
6.460819681031781,0.3142570810620715
6.463182765096368,0.31516193133464343
6.465525498571272,0.31606727331771356
6.46786330090654,0.316973101923532
6.470187782646827,0.3178794179909737
6.472524001229621,0.31878621961392295
6.474863349575551,0.3196935095247499
6.477201420740327,0.3206012888916809
6.479556009975329,0.32150955782764673
6.481883882217986,0.32241831804237414
6.484211611220644,0.323327563601318
6.48657648278134,0.32423730144838153
6.488959716031337,0.3251475373417951
6.491294229150004,0.32605826655288506
6.493644805679501,0.3269694889333441
6.496005533664129,0.3278812032716416
6.498401810173883,0.32879341849795685
6.500756837296238,0.3297061334481231
6.503098030104891,0.3306193404322173
6.505471530236389,0.33153304419483426
6.507833652290025,0.33244724707641726
6.510181614996198,0.33336194402616204
6.512550862533224,0.33427713883072896
6.514897567199577,0.3351928322207789
6.517215011570852,0.33610901396094517
6.5195863981858855,0.33702569298448204
6.521958891483982,0.3379428706881191
6.524350122574478,0.3388605533040246
6.526703523998835,0.3397787380831604
6.5290476708143865,0.3406974180490331
6.531381733028336,0.3416165944638755
6.533696575528123,0.34253626084198185
6.53605486788525,0.3434564230423802
6.538424976767141,0.3443770857864331
6.540772816720846,0.3452982505404489
6.543098423379544,0.3462199100908783
6.545450630905057,0.34714206469899167
6.547858169878603,0.3480647255324655
6.5502276672621145,0.3489878960249036
6.552575238416211,0.3499115664597003
6.554915800659147,0.35083573480200697
6.557279108849068,0.3517604043486001
6.559598001769913,0.35268557444409493
6.561945831543597,0.3536112378899078
6.564277867339267,0.35453740373852316
6.566645448833949,0.35546406853431795
6.568986529228447,0.3563912361120578
6.571340061425186,0.3573189063975269
6.573684828395743,0.3582470774101784
6.576034154240916,0.3591757502971004
6.578419709779289,0.3601049286063617
6.580760032952245,0.3610346159471901
6.583082748005305,0.3619647992702192
6.585404996210367,0.36289548152205814
6.587736627157713,0.3638266619485559
6.590079950065833,0.3647583442765504
6.59240419418882,0.3656905270289808
6.594756759446848,0.36662321045966734
6.597151898407908,0.36755640522718075
6.599498673006071,0.36849011117415725
6.601825296392771,0.3694243170743988
6.6041826856268555,0.37035902796153974
6.606573830284201,0.3712942496038045
6.60893036900884,0.37222998334586943
6.611252695148916,0.3731662218198297
6.613618364730873,0.3741029640073567
6.615970915448635,0.3750402162623172
6.618331089076269,0.3759779769807305
6.620679085675209,0.3769162448174986
6.6230471298984215,0.37785502424975265
6.625379330997358,0.3787943115216814
6.627705056395215,0.37973410193477924
6.630066168169885,0.38067439919966145
6.632440569836432,0.3816152098535531
6.6347949680769025,0.3825565332093278
6.637148062907398,0.3834983661963848
6.639500750835721,0.3844407100158278
6.641861085444535,0.3853835648791228
6.644196087806029,0.3863269303140442
6.646553465662563,0.3872708045931846
6.648954062205324,0.3882151961288934
6.651297262689878,0.3891601043509171
6.653662905221882,0.3901055242198551
6.656026215542887,0.3910514598247707
6.6583639256975875,0.39199790669386025
6.660756228601896,0.3929448687562897
6.663098381572626,0.3938923496743162
6.665429747581694,0.3948403375837657
6.667808846727113,0.3957888402839633
6.6701627396978855,0.39673786090336927
6.672557111443476,0.3976874000691172
6.674981511800889,0.3986374646266503
6.677403222179263,0.399588061858261
6.679759741103393,0.40053918226247703
6.682150637233781,0.40149082099783157
6.684490403917721,0.4024429795034227
6.686849671574779,0.4033956521332979
6.689203025855897,0.4043488425843284
6.691564092816143,0.40530254958744283
6.693947835374292,0.4062567788646082
6.696297065567915,0.4072115278650048
6.698698405970385,0.4081667969932306
6.7010936946994315,0.4091225969720729
6.70347721002924,0.41007892145471814
6.7058897312241506,0.41103577461409097
6.708275512635779,0.4119931562243324
6.710667537217265,0.4129510647590306
6.713101828924993,0.41390950396921145
6.715526602551322,0.4148684824712038
6.717963234649801,0.4158279963145448
6.720402412889438,0.41678804809248776
6.7228108777011055,0.41774863949436514
6.725241049627576,0.41870976154745493
6.727681179671669,0.4196714256858014
6.730115315609424,0.4206336285115918
6.732532537352429,0.42159636938510603
6.734938464630291,0.42255964470568097
6.737364314188669,0.42352345574071754
6.739773940197016,0.4244878041082465
6.742214094181632,0.4254526897030217
6.7446603341303435,0.42641811941124763
6.7471101050607745,0.4273840938040535
6.749519233703711,0.42835060896611427
6.751913951451479,0.4293176572873278
6.754345165644389,0.43028524409171626
6.75679100816232,0.43125337411614745
6.759185175616872,0.43222204416726306
6.761589341560162,0.43319124852671376
6.763972174145111,0.434160988865549
6.766375546373375,0.43513126186909806
6.7687818969614,0.4361020738157603
6.771179539793344,0.43707342067087196
6.773591977491391,0.43804530784332346
6.775970417510038,0.439017729586095
6.778425917572629,0.4399906929729024
6.780854406631635,0.4409642053493476
6.7832767206792175,0.4419382586197236
6.785739920830199,0.44291286161605786
6.788138058894256,0.4438880114875118
6.790613767068074,0.4448637058190529
6.793075021522086,0.44583995675223265
6.795527331659343,0.44681676088280214
6.79793844421289,0.447794110218653
6.800413172120054,0.4487720092731366
6.802870626351209,0.4497504654619447
6.805324196651894,0.45072947521468126
6.807747633263039,0.4517090335822216
6.810221755352896,0.4526891447046543
6.812631614343999,0.45366980835329884
6.815065164867886,0.45465101613086245
6.817532068837577,0.45563277963838766
6.819919819748923,0.45661509283360935
6.822302990725771,0.45759794405057946
6.824749841679636,0.4585813412373547
6.827189071124713,0.45956529356833237
6.829658391788383,0.46054980139947654
6.832101380265361,0.4615348672688975
6.834487741291465,0.4625204800769289
6.836931829892806,0.46350664039120487
6.839369175256917,0.4644933555502661
6.841830197364081,0.46548062744275254
6.844277099899326,0.46646845895356154
6.846740247549409,0.46745684597490905
6.849232771781158,0.4684457991596643
6.851701600244312,0.4694353164621155
6.8541801221539895,0.470425398616511
6.856636202869548,0.4714160432526615
6.859080910374304,0.47240724523734196
6.861593988174475,0.4733990144609771
6.864066973328888,0.47439135338388244
6.866588296028137,0.47538426196798084
6.86906366453233,0.4763777442397842
6.871564620693077,0.4773717930080229
6.874052463220368,0.4783664152696638
6.876504506409476,0.4793616031546232
6.878984138652772,0.4803573546415381
6.881477843362034,0.4813536758359291
6.883996841780497,0.4823505743052275
6.886483825649486,0.48334804734040965
6.8889486264058295,0.48434608833293824
6.891481715226785,0.4853447036653558
6.8939890157375,0.48634389904879427
6.8965420286660475,0.48734367619474184
6.899069026087511,0.4883440391378949
6.901596211604855,0.48934498377522784
6.904126173001648,0.4903465122674666
6.906621605417465,0.4913486195593544
6.909142757841779,0.492351305344773
6.9117109814394375,0.49335457904567165
6.914224633031103,0.49435844078120705
6.91674639017451,0.4953628841504543
6.919292697299685,0.4963679120271029
6.921888073622583,0.4973735374661245
6.924435513846084,0.4983797583554803
6.926985758660931,0.4993865691959513
6.9295507472249875,0.5003939721924617
6.932131980648125,0.5014019735233018
6.934712498416181,0.5024105744688698
6.9372678747975085,0.5034197719864699
6.939805406498552,0.5044295601760299
6.94235584316209,0.5054399402598391
6.944920567356969,0.5064509163833271
6.947442202261942,0.5074624844760736
6.949997359651358,0.5084746436550255
6.952558352860521,0.5094873985872185
6.955160389414489,0.51050075610766
6.95774495626289,0.5115147191278577
6.960342607159762,0.5125292877656478
6.962888705653756,0.5135444592251628
6.965417459879314,0.5145602187762839
6.9680103879417254,0.515576581384556
6.970572095929466,0.5165935460078741
6.973167960942123,0.5176111153718151
6.97575004706169,0.5186292916728907
6.978331238503905,0.519648071438595
6.980946502349748,0.5206674624792337
6.9835838113424895,0.5216874688649584
6.986223446640539,0.522708097469853
6.988847647555877,0.5237293439195152
6.991430026674134,0.5247512025469196
6.994041035351213,0.5257736710384125
6.996698596047562,0.5267967623283936
6.999361263230067,0.5278204773355674
7.002029233660282,0.5288448240407393
7.0046565177895035,0.5298697939968203
7.007272569253071,0.5308953831949759
7.009885374017149,0.5319215902102583
7.0125198458577485,0.5329484146080504
7.015181968062286,0.5339758686579654
7.01784534735172,0.5350039521397979
7.020525532481998,0.5360326668693958
7.0232097432379295,0.5370620181195749
7.025924594637987,0.5380920097862549
7.028598771488574,0.539122640756259
7.031274919590134,0.5401539070628177
7.033918977214847,0.541185803965874
7.036594309868322,0.5422183337643621
7.039247996948943,0.5432514985120164
7.041924326090538,0.5442852941767443
7.044571976277634,0.5453197270037903
7.047243351374809,0.5463547908196082
7.049961521301163,0.5473904973972673
7.052690201770452,0.5484268551508849
7.05537794990012,0.5494638593480805
7.058112150192653,0.5505015095879736
7.060856392996614,0.5515398146761317
7.0636043101572685,0.5525787783910528
7.066365952094909,0.5536183995477665
7.069060414979644,0.5546586756632963
7.071764125006966,0.5556995964428463
7.074507278427719,0.5567411724133525
7.077203779204626,0.5577833990033623
7.079931941475505,0.5588262778669989
7.082680085867437,0.5598698129025219
7.085401059878002,0.5609140073966188
7.088152491978243,0.5619588579872615
7.090905974047264,0.5630043718319727
7.093679024457102,0.5640505501982978
7.096471165726532,0.5650974008824491
7.099215554737401,0.566144917869723
7.102008688681651,0.5671931028417754
7.104789013290179,0.568241961868657
7.107555254321913,0.5692914896881445
7.110367714126255,0.570341691232453
7.113182967911585,0.5713925746300124
7.115977284065377,0.5724441369871749
7.11876599177475,0.573496375154182
7.121579309013515,0.5745492910882338
7.124402520986512,0.5756028931439725
7.1271689203729975,0.5766571714959456
7.12997893301073,0.5777121272414227
7.132792400066864,0.578767764753265
7.135642783938368,0.5798240940047967
7.1384601459511465,0.5808811095639476
7.141281516194897,0.5819388145799164
7.1440990262379325,0.5829972040747234
7.146945839676925,0.5840562861835261
7.149785017180942,0.5851160592554226
7.152623864250736,0.5861765278452502
7.155442496812776,0.587237684797611
7.15831144876141,0.5882995376801231
7.161168103984688,0.5893620920056507
7.164034817795564,0.5904253450312816
7.16687282727937,0.5914892990691348
7.169771297508086,0.5925539530325579
7.172669361650387,0.5936193189872097
7.175562777197719,0.5946853963758484
7.178457108467732,0.5957521837032457
7.181319788374331,0.5968196793791728
7.184252448837941,0.5978878845752874
7.187174019417131,0.5989568124428519
7.190110831654893,0.6000264597567713
7.193059834542052,0.6010968351065311
7.195975819103038,0.6021679311688884
7.198926104301146,0.6032397511472918
7.201902612460812,0.6043123025983329
7.204852055195162,0.6053855866855722
7.207777159652494,0.6064595978432433
7.210708951425852,0.607534331961716
7.213661846235724,0.6086097953194606
7.216602949395711,0.6096859870676562
7.2195506086372045,0.6107629116638622
7.222492429292629,0.6118405625952673
7.2254717297187705,0.6129189521770227
7.228432782888261,0.613998077257197
7.231390339777984,0.6150779377318161
7.234381621114885,0.6161585391657208
7.237381505195405,0.6172398854424072
7.2404182383624525,0.6183219843021532
7.243451576136435,0.6194048394168058
7.2464965832670405,0.6204884532131586
7.249496217423632,0.6215728202983491
7.252535929844078,0.6226579419965748
7.255571375501889,0.6237438236812144
7.2585889013468945,0.6248304607526948
7.261628928817004,0.6259178565874534
7.264712894608254,0.6270060195368138
7.267795161138564,0.6280949545454239
7.270921350822,0.6291846686352435
7.274015496070124,0.6302751652986852
7.277107730640083,0.6313664360299354
7.280228818280564,0.6324584899802915
7.28328423478434,0.633551320744361
7.286371047556893,0.6346449215483092
7.28948665421856,0.6357393056562457
7.292623583002452,0.6368344772307906
7.29579424152548,0.6379304446065803
7.2989492419990505,0.6390272119819116
7.302104986746604,0.6401247740538216
7.305270344711003,0.6412231365470985
7.308414132650112,0.6423222975929214
7.311620908919741,0.6434222624157135
7.314789788225915,0.644523033426586
7.317992047155292,0.6456246135163368
7.321207892207204,0.6467270075117404
7.324391949760546,0.6478302132114144
7.327585937318511,0.6489342317500086
7.330752406249065,0.6500390570194275
7.333951566882293,0.6511446919350959
7.3372679279343584,0.652251155822497
7.340573441738844,0.6533584664353592
7.343812640433691,0.6544666106505612
7.347061363649718,0.655575583828252
7.350322491471159,0.6566853843914573
7.3536164352994655,0.657796027335603
7.3568328679376895,0.6589075010108254
7.360110469976024,0.6600198069998603
7.36337424855251,0.6611329497095547
7.366650885133212,0.6622469315328993
7.369977617600113,0.663361757773263
7.373395614647868,0.664477453646111
7.376764593369888,0.6655940212216767
7.380106610215324,0.666711451720958
7.383440795860692,0.6678297411094093
7.386807805300368,0.668948894398302
7.390125147462652,0.6700689112522962
7.393417781136143,0.6711897750078482
7.396762554594858,0.672311498638536
7.400137418764252,0.6734340902076726
7.403554547364017,0.6745575593840328
7.4069720045609895,0.6756819132423091
7.410359295787562,0.6768071503838886
7.413771496410313,0.6779332666130425
7.417217058117448,0.6790602722384137
7.420667954709645,0.6801881728219116
7.424190533974051,0.6813169795647144
7.427681588991539,0.6824466992882849
7.431165680295561,0.6835773274788226
7.434594260352658,0.6847088537299634
7.4380212149974305,0.6858412744444863
7.4415155466550225,0.6869745947304151
7.445058440787247,0.6881088365771034
7.4485897207982354,0.6892440021302882
7.452176580464777,0.6903800986748503
7.455705113787275,0.6915171278751533
7.459250799861012,0.6926550794032118
7.462906875962169,0.6937939776859048
7.466495788719142,0.6949338252529106
7.470077144904885,0.6960746144927626
7.473732495606799,0.6972163548037346
7.477323359434023,0.6983590485836697
7.480957445097356,0.6995026936178521
7.484529373569927,0.7006472862901699
7.488155938723084,0.7017928289266846
7.4917816675717415,0.70293932755762
7.495424849161432,0.7040867856032814
7.499129457210097,0.70523521644993
7.5028174802305445,0.7063846228221131
7.5065427118426244,0.7075350141999717
7.5101960542744015,0.7086863802915488
7.513895543313881,0.7098387230999129
7.517642364567688,0.7109920511130953
7.521416407668051,0.7121463828369882
7.5252189091728745,0.7133017172029342
7.529024786579503,0.7144580675260147
7.532760741745322,0.7156154222865441
7.536545634644848,0.7167737766536565
7.54036720248519,0.7179331468311656
7.544213082019273,0.7190935422765108
7.548053440625794,0.7202549667201145
7.551913561267598,0.7214174157166269
7.555756614532024,0.7225809022126449
7.559593712677522,0.7237454137204344
7.563518616770124,0.7249109666260676
7.5674934347486165,0.726077582142382
7.571361020612728,0.7272452524916415
7.5752864460639655,0.7284139677008287
7.579159652221738,0.7295837365356332
7.5830948317347175,0.7307545513189413
7.587124865661279,0.731926443397506
7.59113226147032,0.7330994213486592
7.595103551863886,0.7342734784343702
7.599066302514707,0.7354486084528338
7.603012211967042,0.7366248058196277
7.607085126152725,0.7378020883272132
7.611151680401942,0.7389804777077593
7.615265379336031,0.7401599791912088
7.619306948616272,0.7413405861307588
7.623369424027401,0.7425222936637196
7.627509161830521,0.7437051181327048
7.631670262296446,0.7448890771719293
7.635788010308735,0.7460741623728216
7.639938283009097,0.7472603756803023
7.644090201601876,0.7484477248828308
7.648320248839183,0.7496362173385067
7.652599025170844,0.7508258776876824
7.656876934494091,0.7520167107953248
7.661091776169944,0.75320870907238
7.665357949731211,0.7544018696484561
7.669640237395985,0.7555962062888687
7.673948239286376,0.7567917226754032
7.678316532947932,0.7579884381862722
7.682585745527919,0.7591863430421871
7.686926782001136,0.7603854297989701
7.691322457894612,0.7615857336247883
7.695590950130059,0.7627872288630932
7.700049881276472,0.7639899297395807
7.704471200531355,0.7651938671540767
7.708940471741801,0.7663990340593823
7.713389809882403,0.767605440122196
7.71786401733337,0.7688130826822831
7.722383134949763,0.7700219795243413
7.726923886782895,0.7712321389015402
7.731462532866367,0.7724435612279427
7.736047138059414,0.7736562591974975
7.740709678618603,0.7748702467004693
7.745325716063129,0.7760855351128633
7.749933864197344,0.7773021115429853
7.754540551351375,0.7785199824610634
7.759226024765899,0.7797391510933549
7.763951100258416,0.780959645827322
7.768696732345791,0.7821814697491503
7.773474852775366,0.783404637225997
7.778229999473113,0.7846291476000568
7.783051054651438,0.7858550035588783
7.7879230265495325,0.7870822336204107
7.792869529706732,0.7883108483536525
7.797721806085033,0.7895408549283948
7.802611358839686,0.7907722375966864
7.807528161873016,0.7920050129223658
7.81243130181703,0.7932391833564982
7.817365015601786,0.7944747487872527
7.822375605944216,0.7957117310602136
7.827338009020439,0.7969501391962082
7.8323586002472805,0.7981899639365243
7.837428187201247,0.7994312337856626
7.842516391898018,0.8006739577302283
7.847604164639906,0.8019181341051369
7.8527793261956855,0.8031637850830187
7.857941793281817,0.804410919089791
7.863101794592146,0.8056595328338033
7.8683906810451045,0.8069096514458306
7.8737107046163874,0.808161295806331
7.879014820116952,0.8094144781761679
7.884228291907829,0.8106691756931648
7.889657141853993,0.8119254066011867
7.895169292395235,0.8131832263201515
7.900626661689523,0.8144426363461127
7.906116522332248,0.8157036322604267
7.9115702001500905,0.816966220243185
7.917072960971844,0.8182303989172112
7.922633465780903,0.8194961880967957
7.92817753743128,0.8207636010974033
7.933806822414667,0.8220326402650394
7.939510824984963,0.8233033395997814
7.945293983343305,0.8245757164064904
7.951144086335389,0.8258498043733424
7.9568928321663055,0.8271255945316002
7.962750760942286,0.8284030862578237
7.968686157756487,0.8296823161695249
7.974603709702874,0.8309632937178041
7.980491380703998,0.8322460121355278
7.98656719161916,0.8335304934074897
7.992674848368643,0.8348167869572956
7.998741337974359,0.8361048814664426
8.004849341832786,0.8373947811475196
8.010953583160463,0.8386864980037634
8.017096984726347,0.8399800341671289
8.023377355170865,0.8412754235094382
8.02961530835107,0.842572681959388
8.035917432414907,0.8438718107185116
8.04231551756479,0.845172846033131
8.048803214081373,0.8464758050578073
8.055356387479003,0.8477807341678836
8.061858072318525,0.8490876144132636
8.068387560837293,0.8503964672030935
8.075093781906851,0.8517073031819851
8.081869081804884,0.8530201839473055
8.08853466690723,0.8543350995751602
8.09533344654499,0.855652047627431
8.10230187469105,0.8569710880068563
8.109339143687789,0.8582922561568151
8.116463896730464,0.8596155831148146
8.12362714228342,0.8609410833617286
8.130871449216606,0.8622687907835759
8.13814560600699,0.8635987161947298
8.14534015639602,0.8649308637129625
8.152646370843946,0.8662652301622257
8.159977423713773,0.867601846138261
8.167593563988108,0.8689407658767891
8.175183195072629,0.8702820383090221
8.182791403252786,0.871625651914006
8.190570258179946,0.8729716473893807
8.19838476692218,0.8743200683252988
8.20621098486615,0.8756709123216678
8.214123268118275,0.8770242120386416
8.222127900446367,0.87837998924767
8.230305012236812,0.8797382966414804
8.238427912084598,0.8810991587244678
8.246690707691148,0.8824625865236625
8.254882244710915,0.8838285959257044
8.263349614909217,0.8851972340965298
8.271894529340575,0.8865685525193816
8.280551167559691,0.8879425879636872
8.289291178999306,0.8893193813173641
8.298153046969317,0.8906989674408518
8.306981497429181,0.8920813675925315
8.315883961940974,0.8934665934885634
8.324843352017625,0.8948546614872485
8.334152725279,0.8962456541073621
8.343531662438233,0.8976396501877285
8.353037359688981,0.8990366698267043
8.362782998131253,0.9004367971038529
8.37267656601581,0.9018400959295858
8.382522092588811,0.9032465843220715
8.39254882157118,0.9046562918774003
8.402603873529477,0.9060692623961846
8.412833519946025,0.9074855399630521
8.423200824581048,0.9089051815084991
8.433755053777675,0.910328237241358
8.444569176260677,0.91175480758965
8.455428228652357,0.9131849326955487
8.466569412541759,0.9146186937310665
8.477817020580092,0.9160561432673542
8.489335986497078,0.9174973808794047
8.500919666542023,0.9189424425514435
8.513123820629918,0.9203914759800952
8.52520714382879,0.9218445689432029
8.537456739554026,0.9233017313279966
8.549922739964902,0.9247630534597296
8.562551398876183,0.9262285983072728
8.575372465861799,0.9276984313668223
8.58878048972541,0.9291727175888702
8.602542694737128,0.9306516358957516
8.616250218197287,0.9321352298289858
8.63029045514619,0.9336235720014331
8.644532872257919,0.9351167611739686
8.659275792254347,0.936614945088412
8.674293163098769,0.9381182684530324
8.689516913611392,0.9396268437755309
8.705459926045451,0.9411408120760152
8.72161943961771,0.9426604302019792
8.7378602249507,0.9441857046759923
8.75476305312594,0.9457168011463426
8.772395166221168,0.9472540033359211
8.790304011603604,0.9487975156593108
8.808667913585136,0.9503474834163473
8.827455909816042,0.9519040856698938
8.847046025377807,0.9534675732974572
8.867522887855518,0.9550383107755873
8.888587596649932,0.9566165571053755
8.910571677477718,0.9582026425610921
8.933491754451705,0.959796965064206
8.957195829367748,0.9613998729483847
8.982022821420182,0.9630117280568645
9.00779393375197,0.9646330333192455
9.03452412119661,0.9662641340363032
9.062321938657734,0.9679055363883687
9.091182733862217,0.969557647208609
9.12209068837838,0.9712211566677637
9.155149493560282,0.9728969671419428
9.189800732771612,0.9745859028382576
9.226920320237864,0.9762888048256747
9.267148096117316,0.978006953171628
9.310138482142955,0.9797416415093623
9.356227852549013,0.981494165862743
9.407452586952546,0.9832663921752386
9.464382224585183,0.9850608483489597
9.52911271226806,0.9868804226150563
9.602198471533205,0.9887291827956262
9.689277061314247,0.9906120842300106
9.795513371431907,0.9925371844481596
9.934246503093833,0.9945164754129876
10.136338560427452,0.9965734655886946
10.617349892412529,0.9987743111162283


==> figs/qam_idd1p__ber_snr__ds_high.csv <==
snr,ber
-3.218682289123535,0.4264403283596039
nan,nan
-1.108642578125,0.39789092540740967
nan,nan
0.37752872705459595,0.3600251376628876
1.3331364393234253,0.3392489552497864
2.1997787952423096,0.31962817907333374
3.113900661468506,0.30002060532569885
3.964560031890869,0.28647753596305847
4.845774173736572,0.26592588424682617
5.7500128746032715,0.24542449414730072
6.613354682922363,0.2258903980255127
7.500115394592285,0.20700789988040924
8.400809288024902,0.18536439538002014
9.27161693572998,0.16175395250320435
10.149015426635742,0.13233497738838196
11.035481452941895,0.0827552005648613
11.923293113708496,0.030351486057043076
12.796631813049316,0.0074648368172347546
13.69102668762207,0.001050524297170341
14.578295707702637,9.493693505646661e-05
15.441408157348633,3.620046118157916e-05
16.333585739135742,0.0
17.21800994873047,0.0
18.098308563232422,0.0
18.966930389404297,0.0
19.856204986572266,0.0
20.732852935791016,0.0
21.56646728515625,0.0
22.430700302124023,0.0


==> figs/qam_idd1p__ber_snr__ds_low.csv <==
snr,ber
-19.465504,0.49742797
-17.548203,0.48971194
-16.213308,0.48006687
-14.348548,0.48451075
-12.943532,0.48716137
-11.420476,0.474436
-9.959284,0.46524268
-8.480476,0.45637327
-7.095899,0.44813445
-5.6579924,0.4259418
-4.192969,0.40827668
-2.6366239,0.39217752
-1.2223155,0.37245178
0.23669855,0.3516567
1.6948262,0.33067986
3.1809165,0.30683005
4.6494117,0.27760056
6.1131167,0.24414156
7.572234,0.20672786
9.030512,0.16205111
10.494921,0.08033779
11.947529,0.004119168
13.40544,0.00016506175
14.852033,0.0
16.291704,0.0
17.722523,0.0
19.136677,0.0
20.555506,0.0
21.97867,0.0


==> figs/qam_idd1p__ber_snr__ds_med.csv <==
snr,ber
-10.986996,0.47016463
-9.475281,0.46309155
-8.534909,0.4568759
-7.1117215,0.44536301
-6.0754857,0.44998857
-4.7512555,0.42142174
-3.5855038,0.40976515
-2.386188,0.39841244
-1.2222426,0.38116854
-0.0548624,0.3613969
1.1290878,0.34257284
2.3064313,0.32136872
3.512326,0.29986146
4.7029347,0.2757263
5.882432,0.2511222
7.0519357,0.22407179
8.236377,0.19218384
9.430366,0.15586728
10.626976,0.087146014
11.791921,0.012525462
12.97527,0.0012309116
14.164869,0.00013795639
15.33921,1.1159821e-06
16.512438,0.0
17.683878,0.0
18.851788,0.0
20.024237,0.0
21.161474,0.0
22.296955,0.0


==> figs/qam_idd1p__ber_snr__speed_high.csv <==
snr,ber
-5.5693893,0.4380144
-4.1519303,0.5052297
-2.8622408,0.42470422
-2.1011848,0.43589628
-1.1111581,0.42215866
-0.10341268,0.40813166
0.8420386,0.3994342
1.8073534,0.39194286
2.7792015,0.3864817
3.7736979,0.36211544
4.728652,0.35822967
5.715109,0.3444406
6.7041883,0.33061388
7.6735506,0.3159536
8.656099,0.29673386
9.626169,0.28098905
10.602025,0.25697368
11.57563,0.22848974
12.553969,0.19398347
13.524893,0.15911213
14.501879,0.12954171
15.4732275,0.10547843
16.44867,0.0775609
17.419199,0.052798167
18.383862,0.041886754
19.354088,0.025182087
20.336315,0.017651152
21.296959,0.0075223534
22.293104,0.013062561


==> figs/qam_idd1p__ber_snr__speed_low.csv <==
snr,ber
-10.986996,0.47016463
-9.475281,0.46309155
-8.534909,0.4568759
-7.1117215,0.44536301
-6.0754857,0.44998857
-4.7512555,0.42142174
-3.5855038,0.40976515
-2.386188,0.39841244
-1.2222426,0.38116854
-0.0548624,0.3613969
1.1290878,0.34257284
2.3064313,0.32136872
3.512326,0.29986146
4.7029347,0.2757263
5.882432,0.2511222
7.0519357,0.22407179
8.236377,0.19218384
9.430366,0.15586728
10.626976,0.087146014
11.791921,0.012525462
12.97527,0.0012309116
14.164869,0.00013795639
15.33921,1.1159821e-06
16.512438,0.0
17.683878,0.0
18.851788,0.0
20.024237,0.0
21.161474,0.0
22.296955,0.0


==> figs/qam_idd1p__ber_snr__speed_med.csv <==
snr,ber
-6.8251686,0.4813529
-5.456328,0.48103136
-4.4687085,0.4484127
-3.4886005,0.44151524
-2.4204235,0.42694122
-1.3573359,0.4195006
-0.31630388,0.39369518
0.79048485,0.3914525
1.8885474,0.37119624
2.9435248,0.35736454
4.035291,0.33549997
5.1151757,0.31830397
6.176093,0.30326682
7.260025,0.27346554
8.322884,0.25216597
9.417092,0.21938103
10.495827,0.18484026
11.569839,0.1373758
12.646136,0.090120494
13.71673,0.058040947
14.785392,0.035503898
15.869053,0.019133018
16.919806,0.009688107
17.986362,0.0039579836
19.051535,0.0021960458
20.089264,0.000493236
21.17254,0.0
22.173607,0.0
23.352993,0.0


==> figs/qam_idd1p__goodput_snr__ds_high.csv <==
snr,goodput
2.6439749523237692,2230.00000333786
nan,nan
4.754014663322304,2341.000082015991
nan,nan
6.2401859685019,2488.222264766693
7.19579368077073,2569.0000619888306
8.062436036689615,2645.2856397628784
8.976557902915811,2721.519886493683
9.827217273338174,2774.1753401756287
10.708431415183878,2854.08016204834
11.612670116050577,2933.789566755295
12.476011924369669,3009.7381324768066
13.36277263603959,3083.153285264969
14.263466529472208,3167.3032307624817
15.134274177177286,3259.1006326675415
16.011672668083047,3373.481607913971
16.8981386943892,3566.2477802038193
17.7859503551558,3769.9934222102165
18.65928905449662,3858.9767144545913
19.553683929069376,3883.9155615326017
20.440952949149942,3887.6308851965005
21.304065398795938,3887.859252606926
22.196242980583047,3888.0
23.080667190177774,3888.0
23.960965804679727,3888.0
24.829587630851602,3888.0
25.71886222801957,3888.0
26.59551017723832,3888.0
27.429124526603555,3888.0
28.29335754357133,3888.0


==> figs/qam_idd1p__goodput_snr__ds_low.csv <==
snr,goodput
-13.602846,1954.0001
-11.685545,1984.0
-10.350651,2021.4999
-8.485891,2004.222
-7.080875,1993.9165
-5.557819,2043.3927
-4.0966268,2079.1365
-2.6178193,2113.6206
-1.233242,2145.6533
0.2046647,2231.9382
1.6696882,2300.6204
3.2260332,2363.2139
4.6403418,2439.9075
6.0993557,2520.7588
7.557483,2602.3167
9.043573,2695.0447
10.512069,2808.6892
11.975774,2938.7776
13.434891,3084.2422
14.893169,3257.9453
16.357578,3575.6467
17.810186,3871.9846
19.268097,3887.3584
20.71469,3888.0
22.154362,3888.0
23.58518,3888.0
24.999334,3888.0
26.418163,3888.0
27.841328,3888.0


==> figs/qam_idd1p__goodput_snr__ds_med.csv <==
snr,goodput
-5.1243386,2059.9998
-3.6126237,2087.5
-2.6722522,2111.6665
-1.2490644,2156.4285
-0.21282864,2138.4443
1.1114016,2249.5122
2.2771533,2294.8333
3.476469,2338.9724
4.640414,2406.0166
5.8077946,2482.889
6.991745,2556.077
8.169088,2638.5186
9.374983,2722.1387
10.565592,2815.976
11.745089,2911.6367
12.914593,3016.8088
14.099033,3140.789
15.293022,3281.988
16.489634,3549.1763
17.654577,3839.301
18.837927,3883.2144
20.027527,3887.4636
21.201866,3887.9956
22.375095,3888.0
23.546535,3888.0
24.714445,3888.0
25.886894,3888.0
27.024132,3888.0
28.159613,3888.0


==> figs/qam_idd1p__goodput_snr__speed_high.csv <==
snr,goodput
0.29326773,2185.0
1.7107267,1923.6669
3.0004163,2236.75
3.7614722,2193.2354
4.751499,2246.6472
5.7592444,2301.184
6.7046957,2334.9998
7.6700106,2364.1262
8.641859,2385.3591
9.636354,2480.0952
10.591309,2495.2031
11.577766,2548.815
12.566845,2602.5732
13.536207,2659.5723
14.518757,2734.2988
15.488827,2795.5146
16.464682,2888.8862
17.438288,2999.6318
18.416626,3133.7925
19.38755,3269.372
20.364536,3384.3418
21.335884,3477.9
22.311327,3586.443
23.281857,3682.7207
24.24652,3725.1443
25.216745,3790.092
26.198973,3819.3723
27.159616,3858.7532
28.155762,3837.213


==> figs/qam_idd1p__goodput_snr__speed_low.csv <==
snr,goodput
-5.1243386,2059.9998
-3.6126237,2087.5
-2.6722522,2111.6665
-1.2490644,2156.4285
-0.21282864,2138.4443
1.1114016,2249.5122
2.2771533,2294.8333
3.476469,2338.9724
4.640414,2406.0166
5.8077946,2482.889
6.991745,2556.077
8.169088,2638.5186
9.374983,2722.1387
10.565592,2815.976
11.745089,2911.6367
12.914593,3016.8088
14.099033,3140.789
15.293022,3281.988
16.489634,3549.1763
17.654577,3839.301
18.837927,3883.2144
20.027527,3887.4636
21.201866,3887.9956
22.375095,3888.0
23.546535,3888.0
24.714445,3888.0
25.886894,3888.0
27.024132,3888.0
28.159613,3888.0


==> figs/qam_idd1p__goodput_snr__speed_med.csv <==
snr,goodput
-0.96251154,2016.4999
0.40632915,2017.7501
1.3939486,2144.5715
2.3740566,2171.389
3.4422336,2228.0525
4.505321,2256.9817
5.5463533,2357.3132
6.653142,2366.0327
7.7512045,2444.7888
8.806182,2498.5667
9.897948,2583.576
10.977833,2650.4343
12.03875,2708.8987
13.122683,2824.766
14.185541,2907.5786
15.279749,3035.0466
16.358484,3169.341
17.432495,3353.8828
18.508793,3537.6116
19.579388,3662.3367
20.648048,3749.9607
21.73171,3813.6108
22.782463,3850.3328
23.84902,3872.6113
24.914192,3879.4617
25.951921,3886.0823
27.035198,3888.0
28.036264,3888.0
29.21565,3888.0


==> figs/qam_idd2p__ber_snr__ds_high.csv <==
snr,ber
-3.0547780990600586,0.3659336566925049
nan,nan
-0.9447364807128906,0.28317898511886597
nan,nan
0.5414330959320068,0.28249311447143555
1.4970407485961914,0.2668306231498718
2.363682746887207,0.24136902391910553
3.2778048515319824,0.22882716357707977
4.1284637451171875,0.2138773649930954
5.009677886962891,0.19415946304798126
5.913917064666748,0.1761975884437561
6.777258396148682,0.1566072255373001
7.66402006149292,0.13663417100906372
8.564713478088379,0.11007222533226013
9.435521125793457,0.07015679776668549
10.312919616699219,0.03232784941792488
11.199385643005371,0.009812706150114536
12.087197303771973,0.0027716862969100475
12.960536003112793,0.00045347167178988457
13.854930877685547,7.007432577665895e-05
14.742198944091797,3.010026603078586e-06
15.60531234741211,0.0
16.49748992919922,0.0
17.381916046142578,0.0
18.2622127532959,0.0
19.130834579467773,0.0
20.020109176635742,0.0
20.896759033203125,0.0
21.730375289916992,0.0


==> figs/qam_idd2p__ber_snr__ds_low.csv <==
snr,ber
-19.301603,0.48804012
-17.384304,0.46257716
-16.049402,0.46682099
-14.184647,0.46656376
-12.779629,0.453125
-11.256574,0.44682816
-9.79538,0.42961732
-8.316572,0.4140126
-6.9319954,0.39403293
-5.494088,0.372487
-4.0290647,0.34693956
-2.4727194,0.31842008
-1.0584114,0.2886275
0.4006026,0.25678813
1.8587303,0.22392382
3.344146,0.1906221
4.8127384,0.15701614
6.2770205,0.12407528
7.7361383,0.071606785
9.194416,0.0019012697
10.658825,0.0
12.111433,0.0
13.5693445,0.0
15.015936,0.0
16.455608,0.0
17.886425,0.0
19.300581,0.0
20.719412,0.0
22.142574,0.0
23.598625,0.0


==> figs/qam_idd2p__ber_snr__ds_med.csv <==
snr,ber
-10.823092,0.44675925
-9.3113785,0.4241898
-8.371005,0.41499487
-6.9478173,0.40151018
-5.9115815,0.38557383
-4.587351,0.36246613
-3.4215999,0.3467124
-2.2222838,0.3260314
-1.0583385,0.3061268
0.10904179,0.28050125
1.2929918,0.2562397
2.4703352,0.23136146
3.67623,0.20394452
4.866839,0.1765201
6.046335,0.14950503
7.2158403,0.11758765
8.400281,0.0596229
9.59427,0.01230723
10.79088,0.0020663238
11.955826,0.0005176912
13.139174,1.743369e-05
14.3287735,0.0
15.503113,0.0
16.676344,0.0
17.847784,0.0
19.015692,0.0
20.18814,0.0
21.325378,0.0
22.46086,0.0


==> figs/qam_idd2p__ber_snr__speed_high.csv <==
snr,ber
-5.405487,0.3923611
-3.9880269,0.37975824
-2.698337,0.33564812
-1.937281,0.33387798
-0.94725394,0.31470135
0.060491312,0.29287487
1.0059427,0.2778954
1.9712574,0.2559207
2.9431055,0.23876029
3.937602,0.21717516
4.892556,0.19716573
5.8790126,0.17517397
6.8680925,0.15262981
7.8374543,0.1253101
8.820004,0.08421051
9.790073,0.039659515
10.765929,0.014714584
11.739533,0.0034114972
12.717873,0.0005299277
13.688796,8.628616e-05
14.665783,0.0
15.637132,0.0
16.612574,0.0
17.583101,0.0
18.547768,0.0
19.51799,0.0
20.50022,0.0
21.460861,0.0
22.457005,0.0


==> figs/qam_idd2p__ber_snr__speed_low.csv <==
snr,ber
-10.823092,0.44675925
-9.3113785,0.4241898
-8.371005,0.41499487
-6.9478173,0.40151018
-5.9115815,0.38557383
-4.587351,0.36246613
-3.4215999,0.3467124
-2.2222838,0.3260314
-1.0583385,0.3061268
0.10904179,0.28050125
1.2929918,0.2562397
2.4703352,0.23136146
3.67623,0.20394452
4.866839,0.1765201
6.046335,0.14950503
7.2158403,0.11758765
8.400281,0.0596229
9.59427,0.01230723
10.79088,0.0020663238
11.955826,0.0005176912
13.139174,1.743369e-05
14.3287735,0.0
15.503113,0.0
16.676344,0.0
17.847784,0.0
19.015692,0.0
20.18814,0.0
21.325378,0.0
22.46086,0.0


==> figs/qam_idd2p__ber_snr__speed_med.csv <==
snr,ber
-6.6612654,0.39371142
-5.2924237,0.39371142
-4.304804,0.36083555
-3.324696,0.3492584
-2.2565186,0.33208454
-1.1934316,0.31495768
-0.15239981,0.29117954
0.9543888,0.27358875
2.0524514,0.25049603
3.1074288,0.22785419
4.1991954,0.20364338
5.27908,0.17950287
6.339998,0.15576273
7.4239283,0.12447921
8.486788,0.07888304
9.5809965,0.024060791
10.659731,0.005465575
11.733743,0.0007171297
12.810039,5.2934953e-05
13.880633,0.0
14.949296,0.0
16.032957,0.0
17.083712,0.0
18.150265,0.0
19.215439,0.0
20.253166,0.0
21.336441,0.0
22.337511,0.0
23.516895,0.0


==> figs/qam_idd2p__goodput_snr__ds_high.csv <==
snr,goodput
2.6439749805055532,2373.9443893432617
nan,nan
4.754016598852721,2683.777879714966
nan,nan
6.240186175497619,2686.3457794189453
7.195793828161803,2744.98614692688
8.06243582645282,2840.314374446869
8.976557931097595,2887.2710995674133
9.8272168246828,2943.243145465851
10.708430966528503,3017.066970348358
11.61267014423236,3084.316228866577
12.476011475714294,3157.6625475883484
13.362773141058533,3232.4416637420654
14.263466557653992,3331.889588356018
15.13427420535907,3481.3329491615295
16.01167269626483,3622.9645317792892
16.898138722570984,3707.261228173971
17.785950383337585,3733.622806504369
18.659289082678406,3742.3022020608187
19.55368395725116,3743.737641724292
20.44095202365741,3743.988730460398
21.304065426977722,3744.0
22.19624300876483,3744.0
23.08066912570819,3744.0
23.96096583286151,3744.0
24.829587659033386,3744.0
25.718862256201355,3744.0
26.595512112768738,3744.0
27.429128369482605,3744.0


==> figs/qam_idd2p__goodput_snr__ds_low.csv <==
snr,goodput
-13.60285,1916.778
-11.685551,2012.1111
-10.350649,1996.2223
-8.485893,1997.1853
-7.080876,2047.5
-5.557821,2071.0754
-4.0966268,2135.513
-2.6178193,2193.9368
-1.2332425,2268.7407
0.2046647,2349.4087
1.6696882,2445.0583
3.2260334,2551.8352
4.6403418,2663.3787
6.0993557,2782.5852
7.557483,2905.6294
9.042899,3030.3108
10.511492,3156.1316
11.975773,3279.4622
13.434891,3475.9043
14.893169,3736.8816
16.357578,3744.0
17.810186,3744.0
19.268097,3744.0
20.71469,3744.0
22.154362,3744.0
23.585178,3744.0
24.999334,3744.0
26.418165,3744.0
27.841328,3744.0
29.297379,3744.0


==> figs/qam_idd2p__goodput_snr__ds_med.csv <==
snr,goodput
-5.1243396,2071.3335
-3.6126256,2155.8333
-2.6722522,2190.2593
-1.2490644,2240.7458
-0.21282864,2300.4114
1.111402,2386.927
2.277153,2445.9087
3.476469,2523.3384
4.640414,2597.861
5.8077946,2693.8032
6.9917445,2784.6384
8.169088,2877.7827
9.374983,2980.432
10.565592,3083.1086
11.745089,3184.2532
12.914593,3303.752
14.099033,3520.772
15.293022,3697.9216
16.489634,3736.2637
17.65458,3742.0618
18.837927,3743.9348
20.027527,3744.0
21.201866,3744.0
22.375097,3744.0
23.546537,3744.0
24.714445,3744.0
25.886894,3744.0
27.024132,3744.0
28.159613,3744.0


==> figs/qam_idd2p__goodput_snr__speed_high.csv <==
snr,goodput
0.29326582,2275.0
1.710726,2322.185
3.0004158,2487.3335
3.7614717,2493.961
4.751499,2565.7583
5.759244,2647.4766
6.7046957,2703.5596
7.6700106,2785.8328
8.641858,2850.0815
9.636354,2930.8962
10.591309,3005.8115
11.577765,3088.1484
12.566845,3172.554
13.536207,3274.839
14.518757,3428.7158
15.488827,3595.515
16.464682,3688.9084
17.438286,3731.2275
18.416626,3742.0159
19.387548,3743.6768
20.364536,3744.0
21.335884,3744.0
22.311327,3744.0
23.281855,3744.0
24.246521,3744.0
25.216743,3744.0
26.198973,3744.0
27.159615,3744.0
28.155758,3744.0


==> figs/qam_idd2p__goodput_snr__speed_low.csv <==
snr,goodput
-5.1243396,2071.3335
-3.6126256,2155.8333
-2.6722522,2190.2593
-1.2490644,2240.7458
-0.21282864,2300.4114
1.111402,2386.927
2.277153,2445.9087
3.476469,2523.3384
4.640414,2597.861
5.8077946,2693.8032
6.9917445,2784.6384
8.169088,2877.7827
9.374983,2980.432
10.565592,3083.1086
11.745089,3184.2532
12.914593,3303.752
14.099033,3520.772
15.293022,3697.9216
16.489634,3736.2637
17.65458,3742.0618
18.837927,3743.9348
20.027527,3744.0
21.201866,3744.0
22.375097,3744.0
23.546537,3744.0
24.714445,3744.0
25.886894,3744.0
27.024132,3744.0
28.159613,3744.0


==> figs/qam_idd2p__goodput_snr__speed_med.csv <==
snr,goodput
-0.9625125,2269.9443
0.40632915,2269.9443
1.393949,2393.0317
2.3740568,2436.3765
3.4422343,2500.6755
4.5053215,2564.7983
5.546353,2653.8237
6.6531415,2719.6836
7.7512045,2806.1428
8.806182,2890.9138
9.897948,2981.559
10.977833,3071.9414
12.038751,3160.8242
13.122681,3277.9497
14.185541,3448.6619
15.279749,3653.9165
16.358484,3723.5369
17.432495,3741.3152
18.508791,3743.8018
19.579386,3744.0
20.648048,3744.0
21.73171,3744.0
22.782465,3744.0
23.849018,3744.0
24.914192,3744.0
25.95192,3744.0
27.035194,3744.0
28.036264,3744.0
29.215649,3744.0


==> figs/qam_lmmse1p__ber_snr__ds_high.csv <==
snr,ber
-4.500025749206543,0.41100820899009705
nan,nan
nan,nan
nan,nan
-0.36104661226272583,0.35046297311782837
0.452160120010376,0.3246527910232544
1.51918363571167,0.3172186613082886
2.5267133712768555,0.2898326814174652
3.4185879230499268,0.2789878249168396
4.357721328735352,0.26062700152397156
5.281193256378174,0.2401696890592575
6.2192277908325195,0.22132329642772675
7.150449275970459,0.2014281153678894
8.082950592041016,0.1810244768857956
9.011740684509277,0.15978080034255981
9.93753433227539,0.13748562335968018
10.870302200317383,0.11622130870819092
11.791873931884766,0.09397110342979431
12.72990894317627,0.07020851969718933
13.667645454406738,0.04242610186338425
14.598230361938477,0.016670439392328262
15.526598930358887,0.003702186280861497
16.440732955932617,0.00029200114659033716
17.383987426757812,9.262110324925743e-06
18.307479858398438,0.0
19.23434066772461,0.0
20.15909767150879,0.0
21.035375595092773,0.0
22.053617477416992,0.0
22.899185180664062,0.0


==> figs/qam_lmmse1p__ber_snr__ds_low.csv <==
snr,ber
-19.076702117919922,0.4891975224018097
nan,nan
-15.627596855163574,0.4851680099964142
-14.388463020324707,0.4784379005432129
-12.697113990783691,0.4644918441772461
-11.339529991149902,0.4574044942855835
-9.853339195251465,0.4539276957511902
-8.363476753234863,0.4382879137992859
-6.82307767868042,0.41982439160346985
-5.38765287399292,0.40666794776916504
-3.9287948608398438,0.3850497007369995
-2.4445934295654297,0.3662244975566864
-1.0000652074813843,0.33918431401252747
0.5469560623168945,0.3106231987476349
1.9896224737167358,0.28095510601997375
3.490859270095825,0.24755658209323883
4.960468769073486,0.21342293918132782
6.430459022521973,0.17804431915283203
7.927375316619873,0.14127323031425476
9.398177146911621,0.10620339214801788
10.861774444580078,0.06870321184396744
12.337098121643066,0.03330966457724571
13.808537483215332,0.00312287756241858
15.271367073059082,7.613560592290014e-05
16.720918655395508,0.0
18.18922233581543,0.0
19.621501922607422,0.0
21.03322410583496,0.0
22.566261291503906,0.0
23.980104446411133,0.0


==> figs/qam_lmmse1p__ber_snr__ds_med.csv <==
snr,ber
-18.275379180908203,0.5025720596313477
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
-8.398900032043457,0.419881671667099
-7.552311897277832,0.43037745356559753
-6.02183198928833,0.41849279403686523
-4.629688739776611,0.40489256381988525
-3.2878105640411377,0.3818002939224243
-1.8538992404937744,0.36613303422927856
-0.49030226469039917,0.34338220953941345
0.9383878707885742,0.3181907832622528
2.366443634033203,0.28867483139038086
3.773794412612915,0.25841036438941956
5.18567419052124,0.22576430439949036
6.585875511169434,0.19067123532295227
7.997253894805908,0.1546632945537567
9.437116622924805,0.11737590283155441
10.848604202270508,0.08047742396593094
12.244080543518066,0.04405486583709717
13.65347671508789,0.009632961824536324
15.06064510345459,0.00045249980757944286
16.464052200317383,1.1473636050141067e-06
17.869871139526367,0.0
19.26670265197754,0.0
20.585628509521484,0.0
21.991846084594727,0.0


==> figs/qam_lmmse1p__ber_snr__speed_high.csv <==
snr,ber
-6.847944259643555,0.4439300298690796
-5.386219024658203,0.41885286569595337
-4.252129554748535,0.4486239552497864
nan,nan
-2.216681718826294,0.40198278427124023
-1.036940097808838,0.41319918632507324
-0.008563746698200703,0.4075472056865692
1.0140800476074219,0.3817340135574341
1.9731249809265137,0.3722016215324402
3.0664777755737305,0.3637676239013672
4.080586910247803,0.35101282596588135
5.0857253074646,0.33705830574035645
6.144623279571533,0.3284911513328552
7.174160957336426,0.31272774934768677
8.196964263916016,0.3001740276813507
9.241308212280273,0.2834510803222656
10.259650230407715,0.26546186208724976
11.283846855163574,0.24951300024986267
12.322014808654785,0.22181232273578644
13.352981567382812,0.19651389122009277
14.385594367980957,0.16883358359336853
15.413409233093262,0.1412741243839264
16.449527740478516,0.11610928922891617
17.461870193481445,0.0995093286037445
18.478923797607422,0.08070610463619232
19.513822555541992,0.057978350669145584
20.502971649169922,0.05182128772139549
21.503257751464844,0.03669410198926926
22.582592010498047,0.0284464992582798


==> figs/qam_lmmse1p__ber_snr__speed_low.csv <==
snr,ber
-18.275379180908203,0.5025720596313477
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
-8.398900032043457,0.419881671667099
-7.552311897277832,0.43037745356559753
-6.02183198928833,0.41849279403686523
-4.629688739776611,0.40489256381988525
-3.2878105640411377,0.3818002939224243
-1.8538992404937744,0.36613303422927856
-0.49030226469039917,0.34338220953941345
0.9383878707885742,0.3181907832622528
2.366443634033203,0.28867483139038086
3.773794412612915,0.25841036438941956
5.18567419052124,0.22576430439949036
6.585875511169434,0.19067123532295227
7.997253894805908,0.1546632945537567
9.437116622924805,0.11737590283155441
10.848604202270508,0.08047742396593094
12.244080543518066,0.04405486583709717
13.65347671508789,0.009632961824536324
15.06064510345459,0.00045249980757944286
16.464052200317383,1.1473636050141067e-06
17.869871139526367,0.0
19.26670265197754,0.0
20.585628509521484,0.0
21.991846084594727,0.0


==> figs/qam_lmmse1p__ber_snr__speed_med.csv <==
snr,ber
-6.8744216,0.44382715
-5.7947025,0.48894036
-4.534105,0.4269033
-3.7072046,0.43539563
-2.5314944,0.41700965
-1.5247449,0.39139128
-0.48832992,0.388732
0.5979119,0.3732107
1.6769985,0.35820493
2.6945233,0.3378198
3.7201915,0.32385856
4.7778006,0.3117918
5.8423576,0.28752685
6.885621,0.26613998
7.95228,0.2429872
9.000352,0.21506599
10.044577,0.19208056
11.1029625,0.16296041
12.143987,0.14078468
13.210789,0.11141725
14.256566,0.076125085
15.3083,0.050838884
16.34888,0.033539627
17.395498,0.020612875
18.458632,0.012067825
19.463673,0.00791542
20.51511,0.0035100458
21.521114,0.0037613884
22.523596,0.0
23.603933,0.0


==> figs/qam_lmmse1p__goodput_snr__ds_high.csv <==
snr,goodput
1.3626314922407614,2290.0000834465027
nan,nan
nan,nan
nan,nan
5.5016106291845785,2525.3999605178833
6.31481736145768,2625.749948501587
7.381840877158974,2654.653844833374
8.38937061272416,2761.1305346488953
9.281245164497232,2803.2953367233276
10.220378570182657,2874.6822180747986
11.143850497825479,2954.220248937607
12.081885032279825,3027.4950234889984
13.013106517417764,3104.847487449646
13.945607833488321,3184.1768338680267
14.874397925956583,3266.7722482681274
15.800191573722696,3353.4558963775635
16.732959441764688,3436.1315517425537
17.65453117333207,3522.6403498649597
18.592566184623575,3615.029275417328
19.530302695854044,3723.047315955162
20.460887603385782,3823.1853316426277
21.389256171806192,3873.6058997400105
22.303390197379922,3886.8646995420568
23.246644668205118,3887.9639889150567
24.170137099845743,3888.0
25.096997909171915,3888.0
26.021754912956094,3888.0
26.89803283654008,3888.0
27.916274718864297,3888.0
28.761842422111368,3888.0


==> figs/qam_lmmse1p__goodput_snr__ds_low.csv <==
snr,goodput
-13.214044876472617,1986.000032901764
nan,nan
-9.764939613716269,2001.6667771339417
-8.525805778877402,2027.8334426879883
-6.834456749336387,2082.055709838867
-5.476872749702598,2109.6113262176514
-3.9906819538041605,2123.1291189193726
-2.500819511787559,2183.9365911483765
-0.9604204372331155,2255.7227654457092
0.47500436745438446,2306.8750190734863
1.9338623806074606,2390.926763534546
3.4180638118818747,2464.1191534996033
4.86259203396592,2569.251387119293
6.409613303764199,2680.2970032691956
7.85227971516404,2795.646547794342
9.35351651154313,2925.5000088214874
10.823126010520792,3058.2116124629974
12.293116263969278,3195.763687133789
13.790032558067178,3338.7296805381775
15.260834388358926,3475.0812113285065
16.724431686027383,3620.8819123506546
18.19975536309037,3758.4920241236687
19.671194724662637,3875.8582520373166
21.134024314506387,3887.7039847641718
22.583575896842813,3888.0
24.051879577262735,3888.0
25.484159164054727,3888.0
26.895881347282266,3888.0
28.42891853295121,3888.0
29.842761687858438,3888.0


==> figs/qam_lmmse1p__goodput_snr__ds_med.csv <==
snr,goodput
-12.412721939460898,1933.9998321533203
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
-2.5362427905961527,2255.500060558319
-1.6896546558305277,2214.692460536957
-0.1591747478410257,2260.900016784668
1.232968501670693,2313.777711868286
2.5748466774061667,2403.5604572296143
4.00875800095353,2464.474762916565
5.372354976756905,2552.9299693107605
6.801045112235879,2650.874234676361
8.229100875480508,2765.632255554199
9.63645165406022,2883.3005032539368
11.048331431968546,3010.2283844947815
12.448532752616739,3146.6702370643616
13.859911136253213,3286.669110774994
15.29977386437211,3431.6424897909164
16.711261443717813,3575.1037756204605
18.10673778496537,3716.714681625366
19.516133956535196,3850.547044426203
20.923302344901895,3886.240680748131
22.326709441764688,3887.9955390503037
23.732528380973672,3888.0
25.129359893424844,3888.0
26.44828575096879,3888.0
27.854503326042032,3888.0


==> figs/qam_lmmse1p__goodput_snr__speed_high.csv <==
snr,goodput
-0.9852870181962503,2162.0000438690186
0.47643821678910125,2259.5000581741333
1.6105276866987692,2143.7500619888306
nan,nan
3.6459755226210104,2325.090934753418
4.8257171436384665,2281.4815635681152
5.854093494749104,2303.456464290619
6.876737289054726,2403.8181552886963
7.835782222373818,2440.8800954818726
8.929135017021036,2473.6714782714844
9.943244151695108,2523.2621326446533
10.948382548911905,2577.517307281494
12.007280521018838,2610.826403617859
13.036818198783731,2672.114510536194
14.059621505363321,2720.9233803749084
15.103965453727579,2785.9421997070312
16.12230747185502,2855.884280204773
17.14650409661088,2917.893455028534
18.18467205010209,3025.5936892032623
19.215638808830118,3123.9539909362793
20.248251609428262,3231.575026988983
21.276066474540567,3338.726204395294
22.31218498192582,3436.567083477974
23.32452743492875,3501.1077303886414
24.341581039054727,3574.2146651744843
25.376479796989297,3662.580172598362
26.365628890617227,3686.5188333392143
27.36591499291215,3745.333331465721
28.445249251945352,3777.400010883808


==> figs/qam_lmmse1p__goodput_snr__speed_low.csv <==
snr,goodput
-12.412721939460898,1933.9998321533203
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
-2.5362427905961527,2255.500060558319
-1.6896546558305277,2214.692460536957
-0.1591747478410257,2260.900016784668
1.232968501670693,2313.777711868286
2.5748466774061667,2403.5604572296143
4.00875800095353,2464.474762916565
5.372354976756905,2552.9299693107605
6.801045112235879,2650.874234676361
8.229100875480508,2765.632255554199
9.63645165406022,2883.3005032539368
11.048331431968546,3010.2283844947815
12.448532752616739,3146.6702370643616
13.859911136253213,3286.669110774994
15.29977386437211,3431.6424897909164
16.711261443717813,3575.1037756204605
18.10673778496537,3716.714681625366
19.516133956535196,3850.547044426203
20.923302344901895,3886.240680748131
22.326709441764688,3887.9955390503037
23.732528380973672,3888.0
25.129359893424844,3888.0
26.44828575096879,3888.0
27.854503326042032,3888.0


==> figs/qam_lmmse1p__goodput_snr__speed_med.csv <==
snr,goodput
-1.0117645,2162.4001
0.06795454,1986.9999
1.3285522,2228.2
2.1554525,2195.182
3.3311627,2266.6665
4.337912,2366.2708
5.374327,2376.61
6.460569,2436.957
7.5396557,2495.299
8.55718,2574.5566
9.582849,2628.838
10.640457,2675.7537
11.705015,2770.0957
12.748278,2853.2478
13.814938,2943.2656
14.8630085,3051.8235
15.907234,3141.1907
16.96562,3254.41
18.006643,3340.6292
19.073446,3454.8098
20.119223,3592.0256
21.170958,3690.3384
22.211538,3757.598
23.258156,3807.8572
24.32129,3841.0803
25.32633,3857.2249
26.377768,3874.3528
27.383772,3873.3757
28.386253,3888.0
29.46659,3888.0


==> figs/qam_lmmse2p__ber_snr__ds_high.csv <==
snr,ber
-2.0406542,0.3234954
-1.0995603,0.29619986
-0.3155713,0.29031634
0.67413557,0.2748457
1.526244,0.2701444
2.3418515,0.25029764
3.2886121,0.22713539
4.1862683,0.20910984
5.009043,0.19246754
5.8716683,0.1759362
6.7675667,0.15681876
7.628555,0.1375521
8.488382,0.11656086
9.360031,0.086328864
10.22619,0.048967246
11.098923,0.020291202
11.969494,0.0055649565
12.835487,0.0011957148
13.703309,0.00029950068
14.576994,3.3690954e-05
15.439135,0.0
16.303701,0.0
17.162188,0.0
18.026323,0.0
18.902601,0.0
19.745338,0.0
20.610075,0.0
21.47311,0.0
22.334335,0.0
23.424566,0.0


==> figs/qam_lmmse2p__ber_snr__ds_low.csv <==
snr,ber
-23.908248901367188,0.48070985078811646
nan,nan
nan,nan
-17.620697021484375,0.4830246865749359
-15.866022109985352,0.47029319405555725
-14.45725154876709,0.4754372537136078
-13.197574615478516,0.4576902985572815
-11.722702026367188,0.4505471885204315
-10.194337844848633,0.4348837733268738
-8.550207138061523,0.4154883921146393
-6.922283172607422,0.3935379683971405
-5.287442207336426,0.3668881058692932
-3.6978394985198975,0.3391566872596741
-2.1216533184051514,0.30898740887641907
-0.49181362986564636,0.27399107813835144
1.1248517036437988,0.23726962506771088
2.7452406883239746,0.20027728378772736
4.344113826751709,0.16445544362068176
5.940610885620117,0.12863071262836456
7.548862457275391,0.08380921185016632
9.181061744689941,0.008787469007074833
10.770915985107422,0.0
12.370084762573242,0.0
13.979108810424805,0.0
15.555651664733887,0.0
17.144651412963867,0.0
18.713518142700195,0.0
20.247228622436523,0.0
21.806894302368164,0.0
23.45530128479004,0.0


==> figs/qam_lmmse2p__ber_snr__ds_med.csv <==
snr,ber
-14.620620727539062,0.4656635522842407
nan,nan
-10.704818725585938,0.44463732838630676
-9.940054893493652,0.44328704476356506
-8.460931777954102,0.42181071639060974
-6.966545581817627,0.39799976348876953
-5.650182247161865,0.3786008358001709
-4.359785556793213,0.36307522654533386
-3.0500032901763916,0.33600395917892456
-1.6767570972442627,0.3102075457572937
-0.3151920437812805,0.2897495627403259
1.021462082862854,0.26060211658477783
2.385711669921875,0.2313680201768875
3.7457120418548584,0.19994816184043884
5.096678733825684,0.16971652209758759
6.435856819152832,0.13662032783031464
7.809393882751465,0.09611015021800995
9.144564628601074,0.031934820115566254
10.504383087158203,0.004709103610366583
11.8578462600708,0.0005106371245346963
13.1985445022583,5.838015931658447e-05
14.547324180603027,0.0
15.877577781677246,0.0
17.231822967529297,0.0
18.567785263061523,0.0
19.876672744750977,0.0
21.210290908813477,0.0
22.579792022705078,0.0
23.70673942565918,0.0


==> figs/qam_lmmse2p__ber_snr__speed_high.csv <==
snr,ber
-6.81608772277832,0.39081788063049316
nan,nan
-4.309358596801758,0.3819444179534912
-2.9758846759796143,0.35198044776916504
-2.0389745235443115,0.3440071642398834
-1.1171631813049316,0.3265993297100067
-0.13479462265968323,0.3057291805744171
0.9480293989181519,0.28030458092689514
1.9233086109161377,0.2630665898323059
2.9632999897003174,0.23917585611343384
3.977108955383301,0.22055508196353912
5.021928787231445,0.19687554240226746
6.034930229187012,0.1750905066728592
7.059222221374512,0.15177464485168457
8.083406448364258,0.1264692097902298
9.108073234558105,0.09065810590982437
10.120097160339355,0.048681773245334625
11.155162811279297,0.020976677536964417
12.16843318939209,0.005828502122312784
13.190622329711914,0.001342685311101377
14.20780086517334,0.00018575674039311707
15.230169296264648,2.398231481492985e-05
16.243831634521484,0.0
17.266170501708984,0.0
18.268972396850586,0.0
19.282203674316406,0.0
20.295373916625977,0.0
21.282012939453125,0.0
22.272319793701172,0.0
23.403034210205078,0.0


==> figs/qam_lmmse2p__ber_snr__speed_low.csv <==
snr,ber
-14.620620727539062,0.4656635522842407
nan,nan
-10.704818725585938,0.44463732838630676
-9.940054893493652,0.44328704476356506
-8.460931777954102,0.42181071639060974
-6.966545581817627,0.39799976348876953
-5.650182247161865,0.3786008358001709
-4.359785556793213,0.36307522654533386
-3.0500032901763916,0.33600395917892456
-1.6767570972442627,0.3102075457572937
-0.3151920437812805,0.2897495627403259
1.021462082862854,0.26060211658477783
2.385711669921875,0.2313680201768875
3.7457120418548584,0.19994816184043884
5.096678733825684,0.16971652209758759
6.435856819152832,0.13662032783031464
7.809393882751465,0.09611015021800995
9.144564628601074,0.031934820115566254
10.504383087158203,0.004709103610366583
11.8578462600708,0.0005106371245346963
13.1985445022583,5.838015931658447e-05
14.547324180603027,0.0
15.877577781677246,0.0
17.231822967529297,0.0
18.567785263061523,0.0
19.876672744750977,0.0
21.210290908813477,0.0
22.579792022705078,0.0
23.70673942565918,0.0


==> figs/qam_lmmse2p__ber_snr__speed_med.csv <==
snr,ber
-6.4076104,0.4077932
-5.073391,0.3868634
-3.9716344,0.36038238
-2.8933806,0.3414159
-1.9266891,0.32875192
-0.8233615,0.30703905
0.31907323,0.2834066
1.4071732,0.25909838
2.5062351,0.23919946
3.6269562,0.21544495
4.704087,0.18975542
5.8075204,0.16533057
6.8974338,0.13852234
7.9972405,0.10680173
9.102335,0.053594198
10.202255,0.014690141
11.282395,0.002566908
12.393153,0.00029293928
13.492511,0.0
14.584271,0.0
15.684087,0.0
16.766039,0.0
17.863625,0.0
18.960218,0.0
20.048346,0.0
21.10954,0.0
22.181124,0.0
23.467205,0.0
24.217972,0.0


==> figs/qam_lmmse2p__goodput_snr__ds_high.csv <==
snr,goodput
3.6580987,2532.8333
4.5991926,2635.0278
5.3831816,2657.0557
6.3728886,2714.9775
7.224997,2732.5793
8.040605,2806.8855
8.987365,2893.605
9.885021,2961.0928
10.707796,3023.4014
11.570421,3085.2947
12.46632,3156.8706
13.327308,3229.005
14.187136,3307.5962
15.0587845,3420.7847
15.924942,3560.6667
16.797676,3668.0298
17.668247,3723.1648
18.53424,3739.5232
19.402061,3742.8787
20.275747,3743.874
21.137888,3744.0
22.002455,3744.0
22.86094,3744.0
23.725077,3744.0
24.601355,3744.0
25.444092,3744.0
26.308828,3744.0
27.171864,3744.0
28.033089,3744.0
29.12332,3744.0


==> figs/qam_lmmse2p__goodput_snr__ds_low.csv <==
snr,goodput
-18.209495821801575,1944.222318649292
nan,nan
nan,nan
-11.921943941918762,1935.55557346344
-10.167269030419739,1983.2222814559937
-8.758498469201477,1963.9629220962524
-7.498821535912904,2030.407522201538
-6.023948946801576,2057.1513261795044
-4.495584765283021,2115.7951526641846
-2.8514540584959116,2188.4114599227905
-1.22353009304181,2270.593846321106
0.41131087222918605,2370.370931625366
2.0009135810457144,2474.1973628997803
3.5770997611604605,2587.151141166687
5.2069394496999655,2718.177403450012
6.823604783209411,2855.6625237464905
8.443993767889587,2994.161849498749
10.042866906317322,3128.2788190841675
11.63936396518573,3262.406611919403
13.247615536841003,3430.2183108329773
14.879814824255554,3711.099716037512
16.469669064673035,3744.0
18.068837842138855,3744.0
19.677861889990417,3744.0
21.2544047442995,3744.0
22.84340449252948,3744.0
24.412271222265808,3744.0
25.945981702002136,3744.0
27.505647381933777,3744.0
29.154054364355652,3744.0


==> figs/qam_lmmse2p__goodput_snr__ds_med.csv <==
snr,goodput
-8.92186764797345,2000.5556602478027
nan,nan
-5.006065646020326,2079.2778425216675
-4.2413018139280405,2084.3333044052124
-2.7621786983884897,2164.740677833557
-1.2677925022520151,2253.888885498047
0.0485708324037466,2326.51847076416
1.338967522772399,2384.64635181427
2.6487497893892202,2486.0011768341064
4.021995982321349,2582.5829486846924
5.383561035784331,2659.1776371002197
6.720215162428466,2768.305675506592
8.084464749487488,2877.758132457733
9.444465121420471,2995.394082069397
10.795431813391296,3108.581341266632
12.134609898718445,3232.493492603302
13.508146962317078,3384.1635975837708
14.843317708166687,3624.43603348732
16.203136166723816,3726.3691160827875
17.556599339636414,3742.088174605742
18.897297581823914,3743.7814246835187
20.24607726016864,3744.0
21.57633086124286,3744.0
22.93057604709491,3744.0
24.266538342627136,3744.0
25.57542582431659,3744.0
26.90904398837909,3744.0
28.27854510227069,3744.0
29.405492505224792,3744.0


==> figs/qam_lmmse2p__goodput_snr__speed_high.csv <==
snr,goodput
-1.1173346432127085,2280.7778549194336
nan,nan
1.389394482763854,2314.000099182129
2.7228684035859976,2426.185203552246
3.6597785560213003,2456.0371770858765
4.58158989826068,2521.212109565735
5.563958456905929,2599.3499479293823
6.646782478483764,2694.5396490097046
7.6220616904817495,2759.0786876678467
8.66205306926593,2848.5255947113037
9.675862034948914,2918.2417731285095
10.720681866797058,3006.8979692459106
11.733683308752624,3088.461143016815
12.757975300940124,3175.755729675293
13.78215952792987,3270.4992785453796
14.806826314123718,3404.5760514736176
15.818850239904968,3561.735440969467
16.85391589084491,3665.463319301605
17.867186268957703,3722.178088054061
18.889375409277527,3738.9729861952364
19.906553944738953,3743.304526763968
20.92892237583026,3743.910210213333
21.942584714087097,3744.0
22.964923581274597,3744.0
23.9677254764162,3744.0
24.98095675388202,3744.0
25.99412699619159,3744.0
26.980766019018738,3744.0
27.971072873266785,3744.0
29.10178728977069,3744.0


==> figs/qam_lmmse2p__goodput_snr__speed_low.csv <==
snr,goodput
-8.92186764797345,2000.5556602478027
nan,nan
-5.006065646020326,2079.2778425216675
-4.2413018139280405,2084.3333044052124
-2.7621786983884897,2164.740677833557
-1.2677925022520151,2253.888885498047
0.0485708324037466,2326.51847076416
1.338967522772399,2384.64635181427
2.6487497893892202,2486.0011768341064
4.021995982321349,2582.5829486846924
5.383561035784331,2659.1776371002197
6.720215162428466,2768.305675506592
8.084464749487488,2877.758132457733
9.444465121420471,2995.394082069397
10.795431813391296,3108.581341266632
12.134609898718445,3232.493492603302
13.508146962317078,3384.1635975837708
14.843317708166687,3624.43603348732
16.203136166723816,3726.3691160827875
17.556599339636414,3742.088174605742
18.897297581823914,3743.7814246835187
20.24607726016864,3744.0
21.57633086124286,3744.0
22.93057604709491,3744.0
24.266538342627136,3744.0
25.57542582431659,3744.0
26.90904398837909,3744.0
28.27854510227069,3744.0
29.405492505224792,3744.0


==> figs/qam_lmmse2p__goodput_snr__speed_med.csv <==
snr,goodput
-0.70885754,2217.2224
0.6253619,2295.5835
1.7271185,2394.7283
2.8053722,2465.739
3.7720637,2513.1528
4.8753915,2594.4458
6.017826,2682.9255
7.105926,2773.9355
8.2049885,2848.4373
9.325709,2937.3743
10.40284,3033.5557
11.506273,3125.0022
12.596187,3225.3723
13.695993,3344.1343
14.801088,3543.3435
15.901009,3689.0
16.981148,3734.3894
18.091906,3742.903
19.191263,3744.0
20.283024,3744.0
21.38284,3744.0
22.464792,3744.0
23.562378,3744.0
24.658972,3744.0
25.747099,3744.0
26.808294,3744.0
27.879877,3744.0
29.165958,3744.0
29.916725,3744.0


==> figs/qam_nnrx1p__ber_snr__ds_high.csv <==
snr,ber
-1.0519643,0.311214
0.23011334,0.2838649
0.8936943,0.277183
1.8269938,0.24631797
2.5406747,0.2486744
3.3862438,0.2243629
4.184175,0.20927912
4.983644,0.19313645
5.842661,0.17497909
6.6709304,0.15759127
7.4733515,0.14064546
8.29208,0.12093239
9.124184,0.09287375
9.943608,0.05885696
10.768906,0.027037797
11.584701,0.010416667
12.408501,0.002667894
13.234574,0.0005804617
14.051691,3.292796e-05
14.880542,0.0
15.7003565,0.0
16.527624,0.0
17.341433,0.0
18.157171,0.0
18.973988,0.0
19.796974,0.0
20.650637,0.0
21.386093,0.0
22.24583,0.0
22.962244,0.0


==> figs/qam_nnrx1p__ber_snr__ds_low.csv <==
snr,ber
-20.274553298950195,0.48696842789649963
-18.15526580810547,0.4903549253940582
nan,nan
nan,nan
-13.740917205810547,0.47427982091903687
-12.669398307800293,0.46006229519844055
-11.129670143127441,0.45431163907051086
-9.64145278930664,0.4372366964817047
-8.102672576904297,0.4141761064529419
-6.673116683959961,0.3985784947872162
-5.104567050933838,0.3705856502056122
-3.70188045501709,0.34698352217674255
-2.1146554946899414,0.3113776743412018
-0.595069408416748,0.27223652601242065
0.8452380895614624,0.23669138550758362
2.3508262634277344,0.20127063989639282
3.8768420219421387,0.16514542698860168
5.398447036743164,0.13098067045211792
6.908077239990234,0.09097231924533844
8.41345500946045,0.017449606209993362
9.911384582519531,1.9404604245210066e-05
11.4237060546875,0.0
12.925293922424316,0.0
14.41602897644043,0.0
15.913734436035156,0.0
17.406295776367188,0.0
18.871198654174805,0.0
20.323461532592773,0.0
21.802101135253906,0.0


==> figs/qam_nnrx1p__ber_snr__ds_med.csv <==
snr,ber
-10.187369,0.4342421
-8.612741,0.4168724
-7.4624753,0.40799528
-6.432601,0.39400077
-5.2242627,0.37478298
-4.0768733,0.3595768
-2.9042132,0.33874312
-1.7212216,0.31293723
-0.6341446,0.29233563
0.5269973,0.2673334
1.6544015,0.24152508
2.8215153,0.21587273
3.955517,0.18813577
5.088729,0.16199097
6.2629304,0.13351668
7.4013886,0.09853997
8.54948,0.041654658
9.695192,0.009407999
10.845967,0.0018691102
11.999004,0.00033529795
13.138473,3.5232213e-05
14.284112,0.0
15.422875,0.0
16.576769,0.0
17.701794,0.0
18.841646,0.0
19.982496,0.0
21.061886,0.0
22.224905,0.0


==> figs/qam_nnrx1p__ber_snr__speed_high.csv <==
snr,ber
-3.9621024,0.40406376
-2.6872964,0.35144034
-1.7373501,0.35656723
-0.852954,0.33187196
0.0810387,0.31707522
0.9939443,0.29172418
1.9344305,0.26669872
2.8628345,0.25000545
3.8090563,0.2254564
4.7532587,0.20256747
5.679299,0.17949581
6.6132054,0.15690945
7.551604,0.13451663
8.48561,0.10114916
9.407886,0.060314868
10.349855,0.031158702
11.289849,0.0140603315
12.214766,0.005276673
13.152066,0.0018545269
14.089282,0.0005338934
15.014858,0.00026432297
15.951662,7.262063e-05
16.88417,2.045121e-05
17.810078,0.0
18.737602,0.0
19.658007,0.0
20.59766,0.0
21.505018,0.0
22.419712,0.0
23.213322,0.0


==> figs/qam_nnrx1p__ber_snr__speed_low.csv <==
snr,ber
-10.187369,0.4342421
-8.612741,0.4168724
-7.4624753,0.40799528
-6.432601,0.39400077
-5.2242627,0.37478298
-4.0768733,0.3595768
-2.9042132,0.33874312
-1.7212216,0.31293723
-0.6341446,0.29233563
0.5269973,0.2673334
1.6544015,0.24152508
2.8215153,0.21587273
3.955517,0.18813577
5.088729,0.16199097
6.2629304,0.13351668
7.4013886,0.09853997
8.54948,0.041654658
9.695192,0.009407999
10.845967,0.0018691102
11.999004,0.00033529795
13.138473,3.5232213e-05
14.284112,0.0
15.422875,0.0
16.576769,0.0
17.701794,0.0
18.841646,0.0
19.982496,0.0
21.061886,0.0
22.224905,0.0


==> figs/qam_nnrx1p__ber_snr__speed_med.csv <==
snr,ber
-7.117238,0.39429012
-5.486744,0.38605964
-4.425758,0.38242212
-3.4438941,0.3668143
-2.426495,0.347689
-1.3662735,0.32783785
-0.27538282,0.30328286
0.7891842,0.2781882
1.8049194,0.2556863
2.8767133,0.23124449
3.9238408,0.2064145
4.965914,0.18276855
6.034155,0.15538667
7.072659,0.12867
8.133375,0.09078325
9.192494,0.040218968
10.240908,0.011776136
11.302964,0.0020118852
12.368759,0.00027117375
13.417551,8.007032e-05
14.464246,0.0
15.519647,0.0
16.57328,0.0
17.629469,0.0
18.669197,0.0
19.719889,0.0
20.786219,0.0
21.760292,0.0
22.843306,0.0
23.766869,0.0


==> figs/qam_nnrx1p__goodput_snr__ds_high.csv <==
snr,goodput
4.810693,2678.0
6.0927706,2784.3335
6.7563515,2810.3125
7.689651,2930.3157
8.403332,2921.154
9.248901,3015.677
10.046832,3074.3228
10.846301,3137.0854
11.705318,3207.6814
12.533587,3275.2852
13.336008,3341.1704
14.154737,3417.815
14.986841,3526.9067
15.806265,3659.164
16.631563,3782.877
17.447357,3847.5
18.271158,3877.6272
19.09723,3885.7432
19.914349,3887.872
20.743198,3888.0
21.563013,3888.0
22.390282,3888.0
23.20409,3888.0
24.019829,3888.0
24.836645,3888.0
25.659632,3888.0
26.513294,3888.0
27.24875,3888.0
28.108488,3888.0
28.824902,3888.0


==> figs/qam_nnrx1p__goodput_snr__ds_low.csv <==
snr,goodput
-14.41189605750289,1994.6667523384094
-12.292608566658163,1981.5000500679016
nan,nan
nan,nan
-7.8782599643632425,2044.0000562667847
-6.806741066352989,2099.277796268463
-5.267012901680137,2121.6363472938538
-3.7787955478593362,2188.023724079132
-2.2400153354569925,2277.683298110962
-0.8104594425126566,2338.3268122673035
0.7580901905134665,2447.16299200058
2.1607767864302145,2538.928065776825
3.748001746757363,2677.3636021614075
5.267587833030556,2829.5443868637085
6.707895331008767,2967.743893146515
8.21348350487504,3105.4597520828247
9.739499263389444,3245.9145798683167
11.26110427819047,3378.7471532821655
12.77073448143754,3534.299622774124
14.276112250907754,3820.155931055546
15.774041823966837,3887.9245548986946
17.286363296134805,3888.0
18.78795116387162,3888.0
20.278686217887735,3888.0
21.77639167748246,3888.0
23.268953017814493,3888.0
24.73385589562211,3888.0
26.18611877404008,3888.0
27.66475837670121,3888.0


==> figs/qam_nnrx1p__goodput_snr__ds_med.csv <==
snr,goodput
-4.3247123,2199.6665
-2.7500844,2267.2002
-1.5998182,2301.7144
-0.5699439,2356.125
0.63839436,2430.8438
1.7857838,2489.9653
2.9584439,2570.9668
4.1414356,2671.3
5.2285123,2751.3992
6.389654,2848.6077
7.5170584,2948.9507
8.684173,3048.6868
9.818174,3156.5283
10.9513855,3258.179
12.125587,3368.8872
13.264046,3504.8767
14.412138,3726.0466
15.55785,3851.4216
16.708624,3880.733
17.861662,3886.6965
19.00113,3887.863
20.146769,3888.0
21.285532,3888.0
22.439426,3888.0
23.564451,3888.0
24.704304,3888.0
25.845154,3888.0
26.924543,3888.0
28.087563,3888.0


==> figs/qam_nnrx1p__goodput_snr__speed_high.csv <==
snr,goodput
1.9005547,2317.0
3.1753607,2521.6
4.125307,2501.6665
5.009703,2597.6816
5.9436955,2655.2114
6.856601,2753.7764
7.7970877,2851.0754
8.725492,2915.9788
9.671713,3011.4255
10.615915,3100.4177
11.541956,3190.1204
12.4758625,3277.936
13.414261,3364.9995
14.348267,3494.7322
15.270542,3653.4956
16.212513,3766.855
17.152506,3833.3335
18.077423,3867.4844
19.014723,3880.7896
19.951939,3885.9243
20.877516,3886.9722
21.81432,3887.7178
22.746828,3887.9204
23.672735,3888.0
24.60026,3888.0
25.520664,3888.0
26.460318,3888.0
27.367676,3888.0
28.28237,3888.0
29.07598,3888.0


==> figs/qam_nnrx1p__goodput_snr__speed_low.csv <==
snr,goodput
-4.3247123,2199.6665
-2.7500844,2267.2002
-1.5998182,2301.7144
-0.5699439,2356.125
0.63839436,2430.8438
1.7857838,2489.9653
2.9584439,2570.9668
4.1414356,2671.3
5.2285123,2751.3992
6.389654,2848.6077
7.5170584,2948.9507
8.684173,3048.6868
9.818174,3156.5283
10.9513855,3258.179
12.125587,3368.8872
13.264046,3504.8767
14.412138,3726.0466
15.55785,3851.4216
16.708624,3880.733
17.861662,3886.6965
19.00113,3887.863
20.146769,3888.0
21.285532,3888.0
22.439426,3888.0
23.564451,3888.0
24.704304,3888.0
25.845154,3888.0
26.924543,3888.0
28.087563,3888.0


==> figs/qam_nnrx1p__goodput_snr__speed_med.csv <==
snr,goodput
-1.254581,2355.0002
0.37591314,2387.0
1.4368992,2401.1428
2.418763,2461.8262
3.436162,2536.185
4.4963837,2613.3665
5.587274,2708.8362
6.651841,2806.404
7.6675763,2893.8918
8.73937,2988.9214
9.786498,3085.4604
10.828571,3177.3958
11.896812,3283.8564
12.935316,3387.7312
13.996033,3535.0347
15.055151,3731.6287
16.103565,3842.2144
17.16562,3880.1777
18.231417,3886.9456
19.280209,3887.6887
20.326902,3888.0
21.382303,3888.0
22.435938,3888.0
23.492126,3888.0
24.531855,3888.0
25.582546,3888.0
26.648876,3888.0
27.62295,3888.0
28.705963,3888.0
29.629526,3888.0


==> figs/qam_nnrx2p__ber_snr__ds_high.csv <==
snr,ber
-0.8880601,0.3078704
0.39401755,0.27649176
1.0575986,0.25942805
1.9908981,0.24033463
2.7045784,0.24551879
3.550148,0.21780157
4.348079,0.20511504
5.147548,0.18846084
6.0065656,0.1690817
6.834835,0.15219775
7.6372566,0.13476102
8.455983,0.113243364
9.288088,0.08288356
10.107512,0.046981063
10.932809,0.018680464
11.748604,0.00637302
12.572405,0.0014724481
13.3984785,0.000320995
14.215595,7.969833e-06
15.044446,0.0
15.864261,0.0
16.691528,0.0
17.505339,0.0
18.321077,0.0
19.137892,0.0
19.96088,0.0
20.81454,0.0
21.549995,0.0
22.409737,0.0
23.126148,0.0


==> figs/qam_nnrx2p__ber_snr__ds_low.csv <==
snr,ber
-20.110647201538086,0.48315325379371643
-17.991363525390625,0.4930555522441864
nan,nan
nan,nan
-13.57701301574707,0.45970508456230164
-12.505494117736816,0.4476166367530823
-10.965766906738281,0.43899059295654297
-9.477548599243164,0.4191744327545166
-7.938767910003662,0.3998778462409973
-6.509212970733643,0.38245266675949097
-4.9406633377075195,0.35802754759788513
-3.537975788116455,0.33428889513015747
-1.9507514238357544,0.30052611231803894
-0.43116524815559387,0.26653993129730225
1.0091420412063599,0.2336505949497223
2.514730453491211,0.19851398468017578
4.040746688842773,0.16339750587940216
5.562350749969482,0.1293526291847229
7.071981906890869,0.08910970389842987
8.577359199523926,0.015742698684334755
10.075288772583008,7.74003092374187e-06
11.58760929107666,0.0
13.089198112487793,0.0
14.57993221282959,0.0
16.07763671875,0.0
17.570199966430664,0.0
19.03510284423828,0.0
20.48736572265625,0.0
21.966005325317383,0.0
23.357736587524414,0.0


==> figs/qam_nnrx2p__ber_snr__ds_med.csv <==
snr,ber
-10.023465,0.44508743
-8.448837,0.41651234
-7.298571,0.40079364
-6.268697,0.3832224
-5.0603585,0.36559606
-3.9129696,0.34713578
-2.740309,0.32959104
-1.5573175,0.30754116
-0.47024035,0.2846407
0.6909016,0.26276788
1.8183057,0.23683034
2.9854195,0.21222448
4.1194215,0.18561839
5.252633,0.15911694
6.426834,0.13116255
7.565293,0.094743006
8.713385,0.036850326
9.859097,0.008195338
11.0098715,0.0017378818
12.162908,0.00026989658
13.302378,3.5893223e-05
14.448016,0.0
15.586778,0.0
16.740673,0.0
17.865698,0.0
19.00555,0.0
20.146399,0.0
21.225792,0.0
22.388807,0.0


==> figs/qam_nnrx2p__ber_snr__speed_high.csv <==
snr,ber
-3.7981982,0.3587963
-2.5233922,0.32839507
-1.5734457,0.33256173
-0.6890499,0.30592382
0.24494292,0.28739312
1.1578484,0.26711744
2.0983348,0.24861267
3.0267386,0.22986305
3.9729602,0.20881534
4.917163,0.19077177
5.8432035,0.16880374
6.777109,0.14663793
7.7155075,0.12398335
8.649515,0.09067241
9.571789,0.049082775
10.51376,0.022080712
11.453754,0.007889413
12.37867,0.0024901994
13.31597,0.00041172843
14.253186,7.385746e-06
15.178762,0.0
16.115566,0.0
17.048075,0.0
17.97398,0.0
18.901506,0.0
19.821909,0.0
20.761562,0.0
21.668919,0.0
22.583618,0.0
23.377226,0.0


==> figs/qam_nnrx2p__ber_snr__speed_low.csv <==
snr,ber
-10.023465,0.44508743
-8.448837,0.41651234
-7.298571,0.40079364
-6.268697,0.3832224
-5.0603585,0.36559606
-3.9129696,0.34713578
-2.740309,0.32959104
-1.5573175,0.30754116
-0.47024035,0.2846407
0.6909016,0.26276788
1.8183057,0.23683034
2.9854195,0.21222448
4.1194215,0.18561839
5.252633,0.15911694
6.426834,0.13116255
7.565293,0.094743006
8.713385,0.036850326
9.859097,0.008195338
11.0098715,0.0017378818
12.162908,0.00026989658
13.302378,3.5893223e-05
14.448016,0.0
15.586778,0.0
16.740673,0.0
17.865698,0.0
19.00555,0.0
20.146399,0.0
21.225792,0.0
22.388807,0.0


==> figs/qam_nnrx2p__ber_snr__speed_med.csv <==
snr,ber
-6.953335,0.38657406
-5.322838,0.37229937
-4.2618537,0.3640873
-3.2799897,0.3439513
-2.2625906,0.32434556
-1.2023695,0.3123642
-0.11147865,0.2864303
0.9530884,0.26509055
1.9688233,0.24451636
3.0406175,0.2198001
4.0877447,0.19762217
5.1298175,0.17445438
6.1980596,0.14899513
7.2365627,0.12258164
8.297277,0.083333336
9.356398,0.034364354
10.404811,0.008604783
11.466868,0.0012630302
12.532664,8.40468e-05
13.581455,1.384674e-05
14.628149,0.0
15.683551,0.0
16.737185,0.0
17.793375,0.0
18.833103,0.0
19.883795,0.0
20.950123,0.0
21.924198,0.0
23.007212,0.0
23.930773,0.0


==> figs/qam_nnrx2p__goodput_snr__ds_high.csv <==
snr,goodput
4.810693,2591.3333
6.0927706,2708.815
6.7563515,2772.7014
7.689651,2844.1873
8.403332,2824.7776
9.248901,2928.551
10.046832,2976.0493
10.846301,3038.4026
11.705318,3110.9583
12.533588,3174.1716
13.33601,3239.4546
14.154736,3320.0168
14.986841,3433.684
15.806265,3568.103
16.631561,3674.0603
17.447357,3720.1394
18.271158,3738.487
19.09723,3742.7983
19.914349,3743.9702
20.743198,3744.0
21.563013,3744.0
22.390282,3744.0
23.204092,3744.0
24.01983,3744.0
24.836645,3744.0
25.659634,3744.0
26.513294,3744.0
27.248749,3744.0
28.10849,3744.0
28.824902,3744.0


==> figs/qam_nnrx2p__goodput_snr__ds_low.csv <==
snr,goodput
-14.411894121972473,1935.0742177963257
-12.292610445825012,1898.000012397766
nan,nan
nan,nan
-7.8782599361814585,2022.8641633987427
-6.806741038171205,2068.12331199646
-5.267013827172669,2100.419219970703
-3.7787955196775522,2174.61092376709
-2.2400148304380503,2246.857343673706
-0.8104598911680307,2312.097215652466
0.7580897418580923,2403.544861793518
2.1607772914491568,2492.4223766326904
3.7480016557298574,2618.830235481262
5.267587831410018,2746.0744972229004
6.707895120771972,2869.2121725082397
8.213483533056824,3000.763641357422
9.739499768408386,3132.2397379875183
11.261103829535095,3259.7037563323975
12.770734986456482,3410.3732686042786
14.276112279089539,3685.0593361258507
15.77404185214862,3743.9710213242215
17.286362370642273,3744.0
18.787951192053406,3744.0
20.278685292395203,3744.0
21.776389798315613,3744.0
23.268953045996277,3744.0
24.733855923803894,3744.0
26.186118802221863,3744.0
27.664758404882996,3744.0
29.056489667090027,3744.0


==> figs/qam_nnrx2p__goodput_snr__ds_med.csv <==
snr,goodput
-4.3247123,2077.5928
-2.7500844,2184.5776
-1.5998182,2243.4285
-0.5699439,2309.2153
0.63839436,2375.2083
1.7857833,2444.3237
2.9584439,2510.0112
4.1414356,2592.566
5.228513,2678.3054
6.3896546,2760.197
7.5170584,2857.3071
8.684173,2949.4316
9.818174,3049.0447
10.9513855,3148.2664
12.125587,3252.9275
13.264046,3389.2822
14.412138,3606.0325
15.55785,3713.3167
16.708624,3737.4934
17.86166,3742.9895
19.001131,3743.8657
20.146769,3744.0
21.28553,3744.0
22.439426,3744.0
23.564451,3744.0
24.704304,3744.0
25.845152,3744.0
26.924545,3744.0
28.08756,3744.0


==> figs/qam_nnrx2p__goodput_snr__speed_high.csv <==
snr,goodput
1.9005547,2400.6667
3.1753607,2514.4888
4.125307,2498.889
5.009703,2598.6213
5.943696,2668.0002
6.856601,2743.9124
7.7970877,2813.1943
8.725492,2883.3928
9.671713,2962.1953
10.615915,3029.7505
11.541956,3111.9988
12.4758625,3194.9875
13.414261,3279.8062
14.3482685,3404.5225
15.270542,3560.2341
16.212513,3661.3298
17.152508,3714.4622
18.077423,3734.6765
19.014723,3742.4585
19.951939,3743.9724
20.877516,3744.0
21.81432,3744.0
22.746828,3744.0
23.672733,3744.0
24.60026,3744.0
25.520662,3744.0
26.460316,3744.0
27.367672,3744.0
28.282372,3744.0
29.07598,3744.0


==> figs/qam_nnrx2p__goodput_snr__speed_low.csv <==
snr,goodput
-4.3247123,2077.5928
-2.7500844,2184.5776
-1.5998182,2243.4285
-0.5699439,2309.2153
0.63839436,2375.2083
1.7857833,2444.3237
2.9584439,2510.0112
4.1414356,2592.566
5.228513,2678.3054
6.3896546,2760.197
7.5170584,2857.3071
8.684173,2949.4316
9.818174,3049.0447
10.9513855,3148.2664
12.125587,3252.9275
13.264046,3389.2822
14.412138,3606.0325
15.55785,3713.3167
16.708624,3737.4934
17.86166,3742.9895
19.001131,3743.8657
20.146769,3744.0
21.28553,3744.0
22.439426,3744.0
23.564451,3744.0
24.704304,3744.0
25.845152,3744.0
26.924545,3744.0
28.08756,3744.0


==> figs/qam_nnrx2p__goodput_snr__speed_med.csv <==
snr,goodput
-1.2545819,2296.6667
0.37591505,2350.111
1.4368992,2380.857
2.4187632,2456.246
3.4361622,2529.6501
4.4963837,2574.5083
5.587274,2671.605
6.651841,2751.5007
7.6675763,2828.5308
8.73937,2921.0684
9.786497,3004.1025
10.82857,3090.8428
11.896812,3186.162
12.935316,3285.0542
13.996031,3432.0
15.055151,3615.3398
16.103563,3711.7837
17.16562,3739.2712
18.231417,3743.6853
19.280209,3743.9482
20.326902,3744.0
21.382303,3744.0
22.435938,3744.0
23.492128,3744.0
24.531857,3744.0
25.582548,3744.0
26.648876,3744.0
27.622952,3744.0
28.705965,3744.0
29.629526,3744.0


==> figs/qam_nnrxsip__ber_snr__ds_high.csv <==
snr,ber
-1.1239047,0.3269676
0.23870182,0.30709878
0.79482114,0.29583338
1.6227884,0.28013375
2.4165516,0.25823614
3.2825472,0.240834
4.1152997,0.2252838
4.9164734,0.20813978
5.7569966,0.18977202
6.6059084,0.17207767
7.418639,0.15441804
8.261285,0.13611937
9.089642,0.112254806
9.923706,0.08040742
10.757973,0.046978794
11.590927,0.021235187
12.428942,0.008093621
13.267469,0.0023624396
14.0935545,0.0006155768
14.927079,0.0002384385
15.763367,7.8184225e-05
16.593096,0.0
17.41937,0.0
18.259392,0.0
19.081877,0.0
19.942589,0.0
20.746098,0.0
21.535646,0.0
22.317446,0.0
23.13163,0.0


==> figs/qam_nnrxsip__ber_snr__ds_low.csv <==
snr,ber
-18.950538635253906,0.48431068658828735
nan,nan
-14.88785171508789,0.4785236716270447
-13.777417182922363,0.4587448537349701
-12.462190628051758,0.4532882273197174
-11.066476821899414,0.44282299280166626
-9.550459861755371,0.429857462644577
-8.302865982055664,0.41521942615509033
-6.9472761154174805,0.3935644328594208
-5.4431843757629395,0.37099742889404297
-4.0596184730529785,0.34616661071777344
-2.6064789295196533,0.3160393238067627
-1.2255595922470093,0.28547826409339905
0.18054696917533875,0.25302654504776
1.5860662460327148,0.21967849135398865
3.0419394969940186,0.18568472564220428
4.44610595703125,0.1537213921546936
5.870372295379639,0.12084830552339554
7.26845645904541,0.07934108376502991
8.688472747802734,0.010128574445843697
10.116231918334961,5.843864528287668e-06
11.503230094909668,4.060422725160606e-05
12.923727989196777,0.0
14.338037490844727,0.0
15.722594261169434,3.737321821972728e-05
17.121973037719727,0.0
18.507110595703125,0.0
19.886886596679688,0.0
21.267436981201172,0.0
22.554044723510742,0.0


==> figs/qam_nnrxsip__ber_snr__ds_med.csv <==
snr,ber
-13.08285903930664,0.4722222089767456
-10.66368293762207,0.45344650745391846
nan,nan
-8.339741706848145,0.4182741641998291
-7.541371822357178,0.41270968317985535
-6.32112979888916,0.399783194065094
-4.8910956382751465,0.3703461289405823
-3.6878864765167236,0.35298147797584534
-2.469615936279297,0.332133024930954
-1.2338677644729614,0.3049265444278717
-6.175432190502761e-06,0.2825222909450531
1.2230571508407593,0.2529107630252838
2.5209550857543945,0.2251758724451065
3.721160411834717,0.19667142629623413
4.964771747589111,0.16647912561893463
6.1985344886779785,0.13710708916187286
7.4426398277282715,0.10148371756076813
8.699019432067871,0.04015282541513443
9.92745590209961,0.007823579013347626
11.165051460266113,0.001416731858626008
12.401771545410156,0.00023913243785500526
13.638213157653809,0.0
14.875938415527344,0.0
16.112823486328125,0.0
17.3322811126709,0.0
18.563251495361328,0.0
19.765623092651367,0.0
21.00029945373535,0.0
22.244226455688477,0.0


==> figs/qam_nnrxsip__ber_snr__speed_high.csv <==
snr,ber
-9.488718032836914,0.4143518805503845
nan,nan
nan,nan
-5.630302429199219,0.3960905075073242
nan,nan
-3.5312321186065674,0.3636545240879059
-2.234981060028076,0.3440214991569519
-1.1985684633255005,0.3173654079437256
-0.1773756891489029,0.2983538806438446
0.8238070011138916,0.27663761377334595
1.9665887355804443,0.2518573999404907
3.0536136627197266,0.22862473130226135
4.101680278778076,0.2078290432691574
5.202078819274902,0.18432879447937012
6.2869157791137695,0.15796735882759094
7.348226070404053,0.13362255692481995
8.43579387664795,0.09872943162918091
9.516380310058594,0.05488555133342743
10.601435661315918,0.022149285301566124
11.681708335876465,0.007331743370741606
12.760594367980957,0.0015317549696192145
13.841252326965332,0.00022926359088160098
14.92298412322998,1.957173299160786e-05
15.996858596801758,8.118272489809897e-06
17.06151580810547,0.0
18.148136138916016,5.1653005357366055e-05
19.223154067993164,0.0
20.264862060546875,0.0
21.340015411376953,0.0


==> figs/qam_nnrxsip__ber_snr__speed_low.csv <==
snr,ber
-13.08285903930664,0.4722222089767456
-10.66368293762207,0.45344650745391846
nan,nan
-8.339741706848145,0.4182741641998291
-7.541371822357178,0.41270968317985535
-6.32112979888916,0.399783194065094
-4.8910956382751465,0.3703461289405823
-3.6878864765167236,0.35298147797584534
-2.469615936279297,0.332133024930954
-1.2338677644729614,0.3049265444278717
-6.175432190502761e-06,0.2825222909450531
1.2230571508407593,0.2529107630252838
2.5209550857543945,0.2251758724451065
3.721160411834717,0.19667142629623413
4.964771747589111,0.16647912561893463
6.1985344886779785,0.13710708916187286
7.4426398277282715,0.10148371756076813
8.699019432067871,0.04015282541513443
9.92745590209961,0.007823579013347626
11.165051460266113,0.001416731858626008
12.401771545410156,0.00023913243785500526
13.638213157653809,0.0
14.875938415527344,0.0
16.112823486328125,0.0
17.3322811126709,0.0
18.563251495361328,0.0
19.765623092651367,0.0
21.00029945373535,0.0
22.244226455688477,0.0


==> figs/qam_nnrxsip__ber_snr__speed_med.csv <==
snr,ber
-7.7138977,0.41820988
-5.8256073,0.39557612
-4.9067564,0.37556583
-3.984734,0.3630585
-2.8903196,0.34468532
-1.7601883,0.3220109
-0.7692075,0.30429503
0.33777425,0.2804709
1.4130034,0.26090592
2.4487455,0.23562846
3.5383205,0.21200383
4.59781,0.18857707
5.6730285,0.16399874
6.746289,0.13799319
7.8055964,0.1055095
8.871058,0.056322392
9.949683,0.017382242
11.020243,0.0034301484
12.094672,0.00047219032
13.166632,9.605679e-05
14.221001,0.0
15.300608,0.0
16.362545,0.0
17.430593,0.0
18.473717,0.0
19.553562,0.0
20.611567,0.0
21.637623,0.0
22.735207,0.0
23.726236,0.0


==> figs/qam_nnrxsip__goodput_snr__ds_high.csv <==
snr,goodput
4.8530474,2713.6667
6.215654,2793.7778
6.7717733,2839.2
7.5997405,2902.5007
8.393503,2990.7917
9.2595,3060.9573
10.092252,3123.6558
10.893425,3192.7805
11.733949,3266.8394
12.582861,3338.1829
13.395592,3409.3865
14.238237,3483.1667
15.066593,3579.3887
15.900658,3707.797
16.734924,3842.5815
17.567879,3946.38
18.405893,3999.3667
19.244421,4022.4746
20.070507,4029.5178
20.904032,4031.0386
21.740318,4031.6846
22.570047,4032.0
23.396322,4032.0
24.236343,4032.0
25.058828,4032.0
25.91954,4032.0
26.72305,4032.0
27.512598,4032.0
28.294397,4032.0
29.108582,4032.0


==> figs/qam_nnrxsip__goodput_snr__ds_low.csv <==
snr,goodput
-12.973586775998783,2079.2593116760254
nan,nan
-8.910899855832767,2102.592555999756
-7.8004653236672405,2182.3407497406006
-6.485238768796635,2204.3418674468994
-5.089524962644291,2246.5376930236816
-3.5735080025002484,2298.8147106170654
-2.3259141228005413,2357.835273742676
-0.9703242561623577,2445.1482067108154
0.5337674834921833,2536.1383666992188
1.9173333862021442,2636.2562255859375
3.3704729297354694,2757.729446411133
4.7513922670081135,2880.951639175415
6.1574988284304615,3011.7969703674316
7.563018105287838,3146.256322860718
9.018891356249142,3283.3191862106323
10.423057816286374,3412.1953468322754
11.847324154634762,3544.739632129669
13.245408318300534,3712.0967502593994
14.665424607057858,3991.161587834358
16.093183777590085,4031.976437538222
17.48018195416479,4031.8362837557215
18.9006798484519,4032.0
20.31498935009985,4032.0
21.699546120424557,4031.849311184138
23.09892489697485,4032.0
24.48406245495825,4032.0
25.86383845593481,4032.0
27.244388840456295,4032.0
28.530996582765866,4032.0


==> figs/qam_nnrxsip__goodput_snr__ds_med.csv <==
snr,goodput
-7.105907180051518,2128.0000534057617
-4.686731078366948,2203.703681945801
nan,nan
-2.362789847593022,2345.518569946289
-1.564419963102055,2367.9545574188232
-0.3441779396340374,2420.074161529541
1.0858562209799762,2538.7644081115723
2.289065382738399,2608.7786808013916
3.507335922975826,2692.8396434783936
4.743084094782161,2802.5361728668213
5.976945683822932,2892.870122909546
7.200009010095882,3012.2638034820557
8.497906945009518,3124.0908823013306
9.69811227108984,3239.020809173584
10.941723606844235,3360.7561655044556
12.175486347933102,3479.1842164993286
13.419591686983395,3622.817650794983
14.675971291322995,3870.103807926178
15.904407761354733,4000.4553294181824
17.142003319521237,4026.28773714602
18.37872340466528,4031.0358180105686
19.615165016908932,4032.0
20.852890274782467,4032.0
22.08977534558325,4032.0
23.309232971926022,4032.0
24.54020335461645,4032.0
25.74257495190649,4032.0
26.977251312990475,4032.0
28.2211783149436,4032.0


==> figs/qam_nnrxsip__goodput_snr__speed_high.csv <==
snr,goodput
-3.5117661735817913,2361.3332176208496
nan,nan
nan,nan
0.346649430055904,2434.9630737304688
nan,nan
2.4457197406485554,2565.7449588775635
3.7419707992270466,2644.90531539917
4.778383395929622,2752.3826751708984
5.79957617010622,2829.0371532440186
6.800758860369014,2916.597141265869
7.943540594835567,3016.5109634399414
9.03056552197485,3110.185083389282
10.0786321380332,3194.0332975387573
11.179030678530026,3288.7863006591797
12.263867638368893,3395.0756092071533
13.325177929659176,3493.233850479126
14.412745735903073,3633.9229316711426
15.493332169313717,3810.7014570236206
16.57838752057104,3942.6940816640854
17.65866019513159,4002.43841072917
18.73754622723608,4025.8239639624953
19.818204186220456,4031.0756092015654
20.899935982485104,4031.921086772578
21.97381045605688,4031.967267125321
23.038467667360592,4032.0
24.12508799817114,4031.791735082399
25.200105927248288,4032.0
26.241813919802,4032.0
27.316967270632077,4032.0


==> figs/qam_nnrxsip__goodput_snr__speed_low.csv <==
snr,goodput
-7.105907180051518,2128.0000534057617
-4.686731078366948,2203.703681945801
nan,nan
-2.362789847593022,2345.518569946289
-1.564419963102055,2367.9545574188232
-0.3441779396340374,2420.074161529541
1.0858562209799762,2538.7644081115723
2.289065382738399,2608.7786808013916
3.507335922975826,2692.8396434783936
4.743084094782161,2802.5361728668213
5.976945683822932,2892.870122909546
7.200009010095882,3012.2638034820557
8.497906945009518,3124.0908823013306
9.69811227108984,3239.020809173584
10.941723606844235,3360.7561655044556
12.175486347933102,3479.1842164993286
13.419591686983395,3622.817650794983
14.675971291322995,3870.103807926178
15.904407761354733,4000.4553294181824
17.142003319521237,4026.28773714602
18.37872340466528,4031.0358180105686
19.615165016908932,4032.0
20.852890274782467,4032.0
22.08977534558325,4032.0
23.309232971926022,4032.0
24.54020335461645,4032.0
25.74257495190649,4032.0
26.977251312990475,4032.0
28.2211783149436,4032.0


==> figs/qam_nnrxsip__goodput_snr__speed_med.csv <==
snr,goodput
-1.7369456,2345.7776
0.15134478,2437.037
1.0701957,2517.7185
1.992218,2568.1482
3.0866325,2642.2288
4.2167635,2733.652
5.2077446,2805.0823
6.3147264,2901.1414
7.3899555,2980.0273
8.425697,3081.946
9.515272,3177.2007
10.574762,3271.6572
11.649981,3370.757
12.723241,3475.6113
13.782549,3606.5857
14.848011,3804.9082
15.926636,3961.9148
16.997194,4018.1697
18.071625,4030.0962
19.143583,4031.6125
20.197952,4032.0
21.27756,4032.0
22.339497,4032.0
23.407545,4032.0
24.450668,4032.0
25.530514,4032.0
26.588518,4032.0
27.614574,4032.0
28.712158,4032.0
29.703188,4032.0


==> figs/qam_perfcsi__ber_snr__ds_high.csv <==
snr,ber
-2.0049667,0.33719134
-0.6370514,0.27824074
0.2788996,0.25977367
1.0060868,0.25471964
1.8775945,0.23924041
2.74791,0.21847671
3.5383835,0.20209154
4.3804045,0.18815048
5.229662,0.16908902
6.09298,0.1501769
6.935586,0.1312269
7.7666407,0.10725879
8.616969,0.073616266
9.460309,0.038501445
10.303443,0.013440432
11.143039,0.004528777
11.985982,0.0013309085
12.830495,0.00014247121
13.675355,2.4578761e-05
14.519121,0.0
15.360791,0.0
16.212276,0.0
17.0589,0.0
17.881077,0.0
18.730995,0.0
19.552042,0.0
20.368471,0.0
21.220629,0.0
22.064713,0.0
23.114023,0.0


==> figs/qam_perfcsi__ber_snr__ds_low.csv <==
snr,ber
-20.113071,0.47723764
-18.1768,0.46553496
-16.324505,0.468107
-15.430593,0.4608196
-13.738309,0.44573045
-12.473744,0.43553996
-10.881292,0.42347774
-9.353916,0.4069187
-7.94209,0.39021775
-6.397523,0.36811987
-4.9424663,0.34421942
-3.4629412,0.3181502
-1.9663556,0.2879261
-0.44142777,0.2548488
1.0759633,0.22018254
2.5422022,0.18726933
4.0328145,0.15253918
5.516262,0.11848788
7.029265,0.06726751
8.5048275,0.0036877564
10.013487,0.0
11.483312,0.0
12.991324,0.0
14.470736,0.0
15.947381,0.0
17.396652,0.0
18.87358,0.0
20.2938,0.0
21.738972,0.0
23.170404,0.0


==> figs/qam_perfcsi__ber_snr__ds_med.csv <==
snr,ber
-12.363991,0.44624484
-10.117874,0.42631173
-8.971527,0.4018347
-7.734178,0.38554528
-6.7483344,0.38088855
-5.543729,0.3678351
-4.3588753,0.34696501
-3.0531185,0.32341498
-1.8978081,0.30084744
-0.69370466,0.27770948
0.5765472,0.25190002
1.7812369,0.2244996
3.030763,0.19933604
4.2520895,0.17189048
5.4819994,0.13966608
6.7066774,0.10686973
7.9178286,0.049894873
9.147803,0.010910399
10.357642,0.002037959
11.588188,0.00030684037
12.822721,2.4498284e-05
14.034534,0.0
15.257341,0.0
16.47529,0.0
17.691427,0.0
18.87399,0.0
20.08329,0.0
21.303656,0.0
22.389551,0.0
23.835857,0.0


==> figs/qam_perfcsi__ber_snr__speed_high.csv <==
snr,ber
-3.9997334,0.3445216
-3.0826364,0.3264532
-2.0806098,0.31265435
-1.2298862,0.29742402
-0.28249058,0.27734053
0.64290714,0.26100752
1.6061585,0.24136461
2.5235996,0.22267383
3.4803174,0.20291005
4.4076195,0.1817533
5.3453794,0.1632435
6.277564,0.13961384
7.210753,0.11539218
8.150732,0.076793246
9.09156,0.038511023
10.0319395,0.015694322
10.960613,0.0050261826
11.893752,0.0012542158
12.831415,0.00024053377
13.77505,5.142636e-06
14.704243,0.0
15.626847,0.0
16.577044,0.0
17.49367,0.0
18.436901,0.0
19.349146,0.0
20.266245,0.0
21.196966,0.0
22.08914,0.0


==> figs/qam_perfcsi__ber_snr__speed_low.csv <==
snr,ber
-12.363991,0.44624484
-10.117874,0.42631173
-8.971527,0.4018347
-7.734178,0.38554528
-6.7483344,0.38088855
-5.543729,0.3678351
-4.3588753,0.34696501
-3.0531185,0.32341498
-1.8978081,0.30084744
-0.69370466,0.27770948
0.5765472,0.25190002
1.7812369,0.2244996
3.030763,0.19933604
4.2520895,0.17189048
5.4819994,0.13966608
6.7066774,0.10686973
7.9178286,0.049894873
9.147803,0.010910399
10.357642,0.002037959
11.588188,0.00030684037
12.822721,2.4498284e-05
14.034534,0.0
15.257341,0.0
16.47529,0.0
17.691427,0.0
18.87399,0.0
20.08329,0.0
21.303656,0.0
22.389551,0.0
23.835857,0.0


==> figs/qam_perfcsi__ber_snr__speed_med.csv <==
snr,ber
-7.744032382965088,0.3872813582420349
nan,nan
nan,nan
-4.4220757484436035,0.3535236716270447
-3.45870304107666,0.3351016044616699
-2.2483625411987305,0.31211766600608826
-1.1057751178741455,0.2933191657066345
-0.16406406462192535,0.2748863995075226
0.9145027995109558,0.2527555525302887
1.9843257665634155,0.2303301841020584
3.039311647415161,0.2088269740343094
4.120034217834473,0.18494118750095367
5.186675548553467,0.15979929268360138
6.272976398468018,0.13268324732780457
7.331974983215332,0.09911879897117615
8.394410133361816,0.048801615834236145
9.463845252990723,0.014004501514136791
10.540093421936035,0.002667795866727829
11.60695743560791,0.0003390611964277923
12.683286666870117,1.2753793271258473e-05
13.746387481689453,0.0
14.8129301071167,0.0
15.876760482788086,0.0
16.94753646850586,0.0
18.003755569458008,0.0
19.044652938842773,0.0
20.11800193786621,0.0
21.149869918823242,0.0
22.18892478942871,0.0


==> figs/qam_perfcsi__goodput_snr__ds_high.csv <==
snr,goodput
3.9719853,2672.4446
5.3399005,2910.1333
6.2558517,2984.5925
6.983039,3004.9705
7.8545465,3067.3826
8.724862,3151.1018
9.515335,3217.1667
10.357357,3273.3774
11.206614,3350.2332
12.069932,3426.4868
12.912539,3502.893
13.743593,3599.5325
14.593922,3735.1792
15.437262,3876.7622
16.280396,3977.808
17.119991,4013.74
17.962934,4026.6338
18.807447,4031.4255
19.652308,4031.901
20.496073,4032.0
21.337744,4032.0
22.189228,4032.0
23.035852,4032.0
23.858028,4032.0
24.707947,4032.0
25.528994,4032.0
26.345423,4032.0
27.19758,4032.0
28.041664,4032.0
29.090975,4032.0


==> figs/qam_perfcsi__goodput_snr__ds_low.csv <==
snr,goodput
-14.13612,2107.7778
-12.199848,2154.9631
-10.347553,2144.5925
-9.45364,2173.9753
-7.761357,2234.815
-6.4967923,2275.9028
-4.9043403,2324.5376
-3.376964,2391.3037
-1.965138,2458.6418
-0.42057085,2547.7407
1.0344858,2644.1072
2.514011,2749.2185
4.0105963,2871.082
5.5355244,3004.4495
7.0529156,3144.224
8.519155,3276.9302
10.009767,3416.962
11.493214,3554.2568
13.006217,3760.7773
14.481779,4017.131
15.990438,4032.0
17.460264,4032.0
18.968277,4032.0
20.447687,4032.0
21.924334,4032.0
23.373604,4032.0
24.850533,4032.0
26.270752,4032.0
27.715923,4032.0
29.147356,4032.0


==> figs/qam_perfcsi__goodput_snr__ds_med.csv <==
snr,goodput
-6.3870387,2232.7407
-4.140922,2313.111
-2.994575,2411.8025
-1.757226,2477.4814
-0.77138233,2496.2573
0.43322325,2548.889
1.6180768,2633.037
2.9238336,2727.9907
4.079144,2818.9832
5.2832475,2912.2754
6.553499,3016.339
7.758189,3126.8176
9.007715,3228.277
10.229042,3338.9375
11.458952,3468.8665
12.68363,3601.1013
13.894781,3830.824
15.124756,3988.0093
16.334595,4023.783
17.56514,4030.7627
18.799673,4031.9011
20.011486,4032.0
21.234293,4032.0
22.452242,4032.0
23.668379,4032.0
24.85094,4032.0
26.060242,4032.0
27.280607,4032.0
28.366503,4032.0
29.812809,4032.0


==> figs/qam_perfcsi__goodput_snr__speed_high.csv <==
snr,goodput
1.9772186,2642.8887
2.8943157,2715.7407
3.8963423,2771.3774
4.747066,2832.7864
5.6944613,2913.763
6.619859,2979.6177
7.583111,3058.8179
8.500551,3134.1792
9.45727,3213.8667
10.384571,3299.171
11.322331,3373.802
12.254517,3469.077
13.187705,3566.7385
14.127684,3722.3696
15.068512,3876.7234
16.008892,3968.7205
16.937565,4011.7346
17.870705,4026.943
18.808367,4031.0303
19.752003,4031.9792
20.681194,4032.0
21.6038,4032.0
22.553995,4032.0
23.470621,4032.0
24.413853,4032.0
25.326097,4032.0
26.243196,4032.0
27.173918,4032.0
28.066092,4032.0


==> figs/qam_perfcsi__goodput_snr__speed_low.csv <==
snr,goodput
-6.3870387,2232.7407
-4.140922,2313.111
-2.994575,2411.8025
-1.757226,2477.4814
-0.77138233,2496.2573
0.43322325,2548.889
1.6180768,2633.037
2.9238336,2727.9907
4.079144,2818.9832
5.2832475,2912.2754
6.553499,3016.339
7.758189,3126.8176
9.007715,3228.277
10.229042,3338.9375
11.458952,3468.8665
12.68363,3601.1013
13.894781,3830.824
15.124756,3988.0093
16.334595,4023.783
17.56514,4030.7627
18.799673,4031.9011
20.011486,4032.0
21.234293,4032.0
22.452242,4032.0
23.668379,4032.0
24.85094,4032.0
26.060242,4032.0
27.280607,4032.0
28.366503,4032.0
29.812809,4032.0


==> figs/qam_perfcsi__goodput_snr__speed_med.csv <==
snr,goodput
-1.7670805237099652,2470.4815635681152
nan,nan
nan,nan
1.5548761108115192,2606.592555999756
2.5182488181784626,2680.870330810547
3.7285893180563923,2773.541570663452
4.871176741380977,2849.3371238708496
5.812887794633197,2923.658037185669
6.8914546587660785,3012.889612197876
7.961277625818538,3103.3086977005005
9.016263506670285,3190.0096406936646
10.096986077089596,3286.317131996155
11.16362740780859,3387.6892518997192
12.249928257723141,3497.021146774292
13.308926842470456,3632.353002548218
14.37136199261694,3835.23188495636
15.440797112245846,3975.5338498950005
16.51704528119116,4021.2434470653534
17.583909294863034,4030.632905256003
18.66023852612524,4031.9485767055303
19.723339340944577,4032.0
20.789881966371823,4032.0
21.85371234204321,4032.0
22.924488327760983,4032.0
23.98070742871313,4032.0
25.021604798097897,4032.0
26.094953797121335,4032.0
27.126821778078366,4032.0
28.165876648683835,4032.0

